Quantum Codes from Neural Networks

We examine the usefulness of applying neural networks as a variational state ansatz for many-body quantum systems in the context of quantum information-processing tasks. In the neural network state ansatz, the complex amplitude function of a quantum state is computed by a neural network. The resulting multipartite entanglement structure captured by this ansatz has proven rich enough to describe the ground states and unitary dynamics of various physical systems of interest. In the present paper, we initiate the study of neural network states in quantum information-processing tasks. We demonstrate that neural network states are capable of efficiently representing quantum codes for quantum information transmission and quantum error correction, supplying further evidence for the usefulness of neural network states to describe multipartite entanglement. In particular, we show the following main results: a) Neural network states yield quantum codes with a high coherent information for two important quantum channels, the generalized amplitude damping channel and the dephrasure channel. These codes outperform all other known codes for these channels, and cannot be found using a direct parametrization of the quantum state. b) For the depolarizing channel, the neural network state ansatz reliably finds the best known codes given by repetition codes. c) Neural network states can be used to represent absolutely maximally entangled states, a special type of quantum error-correcting codes. In all three cases, the neural network state ansatz provides an efficient and versatile means as a variational parametrization of these highly entangled states.

==> arxiv 2/anc/rep-codes-tabular.txt <==
p			n=1			n=2			n=3			n=4			n=5			n=6			n=7			n=8			n=9			n=10
0.25000		+6.6073e-03	+2.0247e-03	+3.0869e-03	+1.6989e-03	+1.2521e-03	+7.0702e-04	+4.6936e-04	+2.6697e-04	+1.7080e-04	+9.7275e-05
0.25001		+6.5795e-03	+2.0099e-03	+3.0781e-03	+1.6936e-03	+1.2488e-03	+7.0496e-04	+4.6806e-04	+2.6615e-04	+1.7028e-04	+9.6943e-05
0.25002		+6.5518e-03	+1.9950e-03	+3.0692e-03	+1.6882e-03	+1.2455e-03	+7.0290e-04	+4.6677e-04	+2.6534e-04	+1.6977e-04	+9.6612e-05
0.25003		+6.5240e-03	+1.9801e-03	+3.0604e-03	+1.6829e-03	+1.2422e-03	+7.0084e-04	+4.6547e-04	+2.6452e-04	+1.6925e-04	+9.6281e-05
0.25004		+6.4963e-03	+1.9653e-03	+3.0516e-03	+1.6776e-03	+1.2389e-03	+6.9878e-04	+4.6418e-04	+2.6370e-04	+1.6873e-04	+9.5950e-05
0.25005		+6.4685e-03	+1.9504e-03	+3.0427e-03	+1.6722e-03	+1.2356e-03	+6.9672e-04	+4.6288e-04	+2.6288e-04	+1.6821e-04	+9.5619e-05
0.25006		+6.4408e-03	+1.9356e-03	+3.0339e-03	+1.6669e-03	+1.2323e-03	+6.9466e-04	+4.6159e-04	+2.6206e-04	+1.6769e-04	+9.5288e-05
0.25007		+6.4130e-03	+1.9207e-03	+3.0251e-03	+1.6616e-03	+1.2290e-03	+6.9260e-04	+4.6029e-04	+2.6124e-04	+1.6717e-04	+9.4957e-05
0.25008		+6.3853e-03	+1.9058e-03	+3.0162e-03	+1.6562e-03	+1.2257e-03	+6.9054e-04	+4.5899e-04	+2.6042e-04	+1.6665e-04	+9.4626e-05
0.25009		+6.3575e-03	+1.8910e-03	+3.0074e-03	+1.6509e-03	+1.2224e-03	+6.8849e-04	+4.5770e-04	+2.5960e-04	+1.6613e-04	+9.4295e-05
0.25010		+6.3298e-03	+1.8761e-03	+2.9986e-03	+1.6455e-03	+1.2191e-03	+6.8643e-04	+4.5640e-04	+2.5878e-04	+1.6561e-04	+9.3964e-05
0.25011		+6.3020e-03	+1.8613e-03	+2.9897e-03	+1.6402e-03	+1.2158e-03	+6.8437e-04	+4.5511e-04	+2.5796e-04	+1.6509e-04	+9.3633e-05
0.25012		+6.2743e-03	+1.8464e-03	+2.9809e-03	+1.6349e-03	+1.2125e-03	+6.8231e-04	+4.5381e-04	+2.5715e-04	+1.6457e-04	+9.3302e-05
0.25013		+6.2465e-03	+1.8316e-03	+2.9721e-03	+1.6295e-03	+1.2092e-03	+6.8025e-04	+4.5252e-04	+2.5633e-04	+1.6405e-04	+9.2971e-05
0.25014		+6.2188e-03	+1.8167e-03	+2.9632e-03	+1.6242e-03	+1.2059e-03	+6.7819e-04	+4.5122e-04	+2.5551e-04	+1.6353e-04	+9.2640e-05
0.25015		+6.1910e-03	+1.8019e-03	+2.9544e-03	+1.6188e-03	+1.2026e-03	+6.7613e-04	+4.4993e-04	+2.5469e-04	+1.6301e-04	+9.2309e-05
0.25016		+6.1633e-03	+1.7870e-03	+2.9456e-03	+1.6135e-03	+1.1993e-03	+6.7407e-04	+4.4863e-04	+2.5387e-04	+1.6249e-04	+9.1978e-05
0.25017		+6.1355e-03	+1.7721e-03	+2.9367e-03	+1.6082e-03	+1.1960e-03	+6.7201e-04	+4.4734e-04	+2.5305e-04	+1.6197e-04	+9.1647e-05
0.25018		+6.1078e-03	+1.7573e-03	+2.9279e-03	+1.6028e-03	+1.1927e-03	+6.6996e-04	+4.4604e-04	+2.5223e-04	+1.6145e-04	+9.1316e-05
0.25019		+6.0801e-03	+1.7424e-03	+2.9191e-03	+1.5975e-03	+1.1894e-03	+6.6790e-04	+4.4475e-04	+2.5141e-04	+1.6093e-04	+9.0986e-05
0.25020		+6.0523e-03	+1.7276e-03	+2.9103e-03	+1.5922e-03	+1.1861e-03	+6.6584e-04	+4.4345e-04	+2.5060e-04	+1.6041e-04	+9.0655e-05
0.25021		+6.0246e-03	+1.7127e-03	+2.9014e-03	+1.5868e-03	+1.1828e-03	+6.6378e-04	+4.4216e-04	+2.4978e-04	+1.5989e-04	+9.0324e-05
0.25022		+5.9968e-03	+1.6979e-03	+2.8926e-03	+1.5815e-03	+1.1795e-03	+6.6172e-04	+4.4086e-04	+2.4896e-04	+1.5937e-04	+8.9993e-05
0.25023		+5.9691e-03	+1.6830e-03	+2.8838e-03	+1.5762e-03	+1.1762e-03	+6.5966e-04	+4.3957e-04	+2.4814e-04	+1.5885e-04	+8.9662e-05
0.25024		+5.9413e-03	+1.6682e-03	+2.8749e-03	+1.5708e-03	+1.1729e-03	+6.5760e-04	+4.3827e-04	+2.4732e-04	+1.5834e-04	+8.9332e-05
0.25025		+5.9136e-03	+1.6533e-03	+2.8661e-03	+1.5655e-03	+1.1696e-03	+6.5555e-04	+4.3698e-04	+2.4650e-04	+1.5782e-04	+8.9001e-05
0.25026		+5.8859e-03	+1.6385e-03	+2.8573e-03	+1.5601e-03	+1.1663e-03	+6.5349e-04	+4.3568e-04	+2.4568e-04	+1.5730e-04	+8.8670e-05
0.25027		+5.8581e-03	+1.6236e-03	+2.8484e-03	+1.5548e-03	+1.1630e-03	+6.5143e-04	+4.3439e-04	+2.4487e-04	+1.5678e-04	+8.8339e-05
0.25028		+5.8304e-03	+1.6088e-03	+2.8396e-03	+1.5495e-03	+1.1597e-03	+6.4937e-04	+4.3309e-04	+2.4405e-04	+1.5626e-04	+8.8009e-05
0.25029		+5.8026e-03	+1.5939e-03	+2.8308e-03	+1.5441e-03	+1.1564e-03	+6.4731e-04	+4.3180e-04	+2.4323e-04	+1.5574e-04	+8.7678e-05
0.25030		+5.7749e-03	+1.5791e-03	+2.8220e-03	+1.5388e-03	+1.1531e-03	+6.4526e-04	+4.3051e-04	+2.4241e-04	+1.5522e-04	+8.7347e-05
0.25031		+5.7472e-03	+1.5642e-03	+2.8131e-03	+1.5335e-03	+1.1498e-03	+6.4320e-04	+4.2921e-04	+2.4159e-04	+1.5470e-04	+8.7016e-05
0.25032		+5.7194e-03	+1.5494e-03	+2.8043e-03	+1.5281e-03	+1.1465e-03	+6.4114e-04	+4.2792e-04	+2.4078e-04	+1.5418e-04	+8.6686e-05
0.25033		+5.6917e-03	+1.5345e-03	+2.7955e-03	+1.5228e-03	+1.1432e-03	+6.3908e-04	+4.2662e-04	+2.3996e-04	+1.5366e-04	+8.6355e-05
0.25034		+5.6640e-03	+1.5197e-03	+2.7866e-03	+1.5175e-03	+1.1398e-03	+6.3702e-04	+4.2533e-04	+2.3914e-04	+1.5314e-04	+8.6024e-05
0.25035		+5.6362e-03	+1.5048e-03	+2.7778e-03	+1.5121e-03	+1.1365e-03	+6.3497e-04	+4.2403e-04	+2.3832e-04	+1.5262e-04	+8.5694e-05
0.25036		+5.6085e-03	+1.4900e-03	+2.7690e-03	+1.5068e-03	+1.1332e-03	+6.3291e-04	+4.2274e-04	+2.3750e-04	+1.5211e-04	+8.5363e-05
0.25037		+5.5808e-03	+1.4751e-03	+2.7602e-03	+1.5015e-03	+1.1299e-03	+6.3085e-04	+4.2145e-04	+2.3668e-04	+1.5159e-04	+8.5033e-05
0.25038		+5.5530e-03	+1.4603e-03	+2.7513e-03	+1.4961e-03	+1.1266e-03	+6.2879e-04	+4.2015e-04	+2.3587e-04	+1.5107e-04	+8.4702e-05
0.25039		+5.5253e-03	+1.4454e-03	+2.7425e-03	+1.4908e-03	+1.1233e-03	+6.2674e-04	+4.1886e-04	+2.3505e-04	+1.5055e-04	+8.4372e-05
0.25040		+5.4976e-03	+1.4306e-03	+2.7337e-03	+1.4854e-03	+1.1200e-03	+6.2468e-04	+4.1756e-04	+2.3423e-04	+1.5003e-04	+8.4041e-05
0.25041		+5.4698e-03	+1.4157e-03	+2.7248e-03	+1.4801e-03	+1.1167e-03	+6.2262e-04	+4.1627e-04	+2.3341e-04	+1.4951e-04	+8.3710e-05
0.25042		+5.4421e-03	+1.4009e-03	+2.7160e-03	+1.4748e-03	+1.1134e-03	+6.2057e-04	+4.1497e-04	+2.3259e-04	+1.4899e-04	+8.3380e-05
0.25043		+5.4144e-03	+1.3860e-03	+2.7072e-03	+1.4694e-03	+1.1101e-03	+6.1851e-04	+4.1368e-04	+2.3178e-04	+1.4847e-04	+8.3049e-05
0.25044		+5.3866e-03	+1.3712e-03	+2.6984e-03	+1.4641e-03	+1.1068e-03	+6.1645e-04	+4.1239e-04	+2.3096e-04	+1.4795e-04	+8.2719e-05
0.25045		+5.3589e-03	+1.3563e-03	+2.6895e-03	+1.4588e-03	+1.1035e-03	+6.1439e-04	+4.1109e-04	+2.3014e-04	+1.4743e-04	+8.2388e-05
0.25046		+5.3312e-03	+1.3415e-03	+2.6807e-03	+1.4534e-03	+1.1002e-03	+6.1234e-04	+4.0980e-04	+2.2932e-04	+1.4692e-04	+8.2058e-05
0.25047		+5.3035e-03	+1.3266e-03	+2.6719e-03	+1.4481e-03	+1.0969e-03	+6.1028e-04	+4.0851e-04	+2.2851e-04	+1.4640e-04	+8.1728e-05
0.25048		+5.2757e-03	+1.3118e-03	+2.6631e-03	+1.4428e-03	+1.0936e-03	+6.0822e-04	+4.0721e-04	+2.2769e-04	+1.4588e-04	+8.1397e-05
0.25049		+5.2480e-03	+1.2969e-03	+2.6542e-03	+1.4374e-03	+1.0903e-03	+6.0617e-04	+4.0592e-04	+2.2687e-04	+1.4536e-04	+8.1067e-05
0.25050		+5.2203e-03	+1.2821e-03	+2.6454e-03	+1.4321e-03	+1.0870e-03	+6.0411e-04	+4.0462e-04	+2.2605e-04	+1.4484e-04	+8.0736e-05
0.25051		+5.1925e-03	+1.2672e-03	+2.6366e-03	+1.4268e-03	+1.0837e-03	+6.0205e-04	+4.0333e-04	+2.2523e-04	+1.4432e-04	+8.0406e-05
0.25052		+5.1648e-03	+1.2524e-03	+2.6278e-03	+1.4214e-03	+1.0804e-03	+6.0000e-04	+4.0204e-04	+2.2442e-04	+1.4380e-04	+8.0076e-05
0.25053		+5.1371e-03	+1.2376e-03	+2.6189e-03	+1.4161e-03	+1.0771e-03	+5.9794e-04	+4.0074e-04	+2.2360e-04	+1.4328e-04	+7.9745e-05
0.25054		+5.1094e-03	+1.2227e-03	+2.6101e-03	+1.4108e-03	+1.0738e-03	+5.9588e-04	+3.9945e-04	+2.2278e-04	+1.4277e-04	+7.9415e-05
0.25055		+5.0816e-03	+1.2079e-03	+2.6013e-03	+1.4054e-03	+1.0705e-03	+5.9383e-04	+3.9816e-04	+2.2196e-04	+1.4225e-04	+7.9085e-05
0.25056		+5.0539e-03	+1.1930e-03	+2.5925e-03	+1.4001e-03	+1.0672e-03	+5.9177e-04	+3.9686e-04	+2.2115e-04	+1.4173e-04	+7.8754e-05
0.25057		+5.0262e-03	+1.1782e-03	+2.5836e-03	+1.3948e-03	+1.0640e-03	+5.8971e-04	+3.9557e-04	+2.2033e-04	+1.4121e-04	+7.8424e-05
0.25058		+4.9985e-03	+1.1633e-03	+2.5748e-03	+1.3894e-03	+1.0607e-03	+5.8766e-04	+3.9428e-04	+2.1951e-04	+1.4069e-04	+7.8094e-05
0.25059		+4.9708e-03	+1.1485e-03	+2.5660e-03	+1.3841e-03	+1.0574e-03	+5.8560e-04	+3.9298e-04	+2.1869e-04	+1.4017e-04	+7.7763e-05
0.25060		+4.9430e-03	+1.1336e-03	+2.5572e-03	+1.3788e-03	+1.0541e-03	+5.8355e-04	+3.9169e-04	+2.1788e-04	+1.3965e-04	+7.7433e-05
0.25061		+4.9153e-03	+1.1188e-03	+2.5483e-03	+1.3735e-03	+1.0508e-03	+5.8149e-04	+3.9040e-04	+2.1706e-04	+1.3914e-04	+7.7103e-05
0.25062		+4.8876e-03	+1.1040e-03	+2.5395e-03	+1.3681e-03	+1.0475e-03	+5.7943e-04	+3.8910e-04	+2.1624e-04	+1.3862e-04	+7.6773e-05
0.25063		+4.8599e-03	+1.0891e-03	+2.5307e-03	+1.3628e-03	+1.0442e-03	+5.7738e-04	+3.8781e-04	+2.1543e-04	+1.3810e-04	+7.6442e-05
0.25064		+4.8322e-03	+1.0743e-03	+2.5219e-03	+1.3575e-03	+1.0409e-03	+5.7532e-04	+3.8652e-04	+2.1461e-04	+1.3758e-04	+7.6112e-05
0.25065		+4.8044e-03	+1.0594e-03	+2.5131e-03	+1.3521e-03	+1.0376e-03	+5.7327e-04	+3.8522e-04	+2.1379e-04	+1.3706e-04	+7.5782e-05
0.25066		+4.7767e-03	+1.0446e-03	+2.5042e-03	+1.3468e-03	+1.0343e-03	+5.7121e-04	+3.8393e-04	+2.1297e-04	+1.3654e-04	+7.5452e-05
0.25067		+4.7490e-03	+1.0297e-03	+2.4954e-03	+1.3415e-03	+1.0310e-03	+5.6915e-04	+3.8264e-04	+2.1216e-04	+1.3602e-04	+7.5122e-05
0.25068		+4.7213e-03	+1.0149e-03	+2.4866e-03	+1.3361e-03	+1.0277e-03	+5.6710e-04	+3.8135e-04	+2.1134e-04	+1.3551e-04	+7.4792e-05
0.25069		+4.6936e-03	+1.0001e-03	+2.4778e-03	+1.3308e-03	+1.0244e-03	+5.6504e-04	+3.8005e-04	+2.1052e-04	+1.3499e-04	+7.4462e-05
0.25070		+4.6658e-03	+9.8523e-04	+2.4689e-03	+1.3255e-03	+1.0211e-03	+5.6299e-04	+3.7876e-04	+2.0970e-04	+1.3447e-04	+7.4131e-05
0.25071		+4.6381e-03	+9.7039e-04	+2.4601e-03	+1.3201e-03	+1.0178e-03	+5.6093e-04	+3.7747e-04	+2.0889e-04	+1.3395e-04	+7.3801e-05
0.25072		+4.6104e-03	+9.5555e-04	+2.4513e-03	+1.3148e-03	+1.0145e-03	+5.5888e-04	+3.7617e-04	+2.0807e-04	+1.3343e-04	+7.3471e-05
0.25073		+4.5827e-03	+9.4071e-04	+2.4425e-03	+1.3095e-03	+1.0112e-03	+5.5682e-04	+3.7488e-04	+2.0725e-04	+1.3292e-04	+7.3141e-05
0.25074		+4.5550e-03	+9.2587e-04	+2.4337e-03	+1.3041e-03	+1.0079e-03	+5.5477e-04	+3.7359e-04	+2.0644e-04	+1.3240e-04	+7.2811e-05
0.25075		+4.5273e-03	+9.1103e-04	+2.4248e-03	+1.2988e-03	+1.0046e-03	+5.5271e-04	+3.7230e-04	+2.0562e-04	+1.3188e-04	+7.2481e-05
0.25076		+4.4996e-03	+8.9619e-04	+2.4160e-03	+1.2935e-03	+1.0013e-03	+5.5065e-04	+3.7100e-04	+2.0480e-04	+1.3136e-04	+7.2151e-05
0.25077		+4.4718e-03	+8.8135e-04	+2.4072e-03	+1.2882e-03	+9.9799e-04	+5.4860e-04	+3.6971e-04	+2.0399e-04	+1.3084e-04	+7.1821e-05
0.25078		+4.4441e-03	+8.6651e-04	+2.3984e-03	+1.2828e-03	+9.9469e-04	+5.4654e-04	+3.6842e-04	+2.0317e-04	+1.3032e-04	+7.1491e-05
0.25079		+4.4164e-03	+8.5167e-04	+2.3896e-03	+1.2775e-03	+9.9139e-04	+5.4449e-04	+3.6713e-04	+2.0235e-04	+1.2981e-04	+7.1161e-05
0.25080		+4.3887e-03	+8.3684e-04	+2.3807e-03	+1.2722e-03	+9.8809e-04	+5.4243e-04	+3.6583e-04	+2.0154e-04	+1.2929e-04	+7.0831e-05
0.25081		+4.3610e-03	+8.2200e-04	+2.3719e-03	+1.2668e-03	+9.8480e-04	+5.4038e-04	+3.6454e-04	+2.0072e-04	+1.2877e-04	+7.0501e-05
0.25082		+4.3333e-03	+8.0716e-04	+2.3631e-03	+1.2615e-03	+9.8150e-04	+5.3832e-04	+3.6325e-04	+1.9990e-04	+1.2825e-04	+7.0171e-05
0.25083		+4.3056e-03	+7.9233e-04	+2.3543e-03	+1.2562e-03	+9.7820e-04	+5.3627e-04	+3.6196e-04	+1.9909e-04	+1.2773e-04	+6.9841e-05
0.25084		+4.2779e-03	+7.7749e-04	+2.3455e-03	+1.2509e-03	+9.7491e-04	+5.3422e-04	+3.6066e-04	+1.9827e-04	+1.2722e-04	+6.9512e-05
0.25085		+4.2502e-03	+7.6265e-04	+2.3366e-03	+1.2455e-03	+9.7161e-04	+5.3216e-04	+3.5937e-04	+1.9745e-04	+1.2670e-04	+6.9182e-05
0.25086		+4.2225e-03	+7.4782e-04	+2.3278e-03	+1.2402e-03	+9.6831e-04	+5.3011e-04	+3.5808e-04	+1.9664e-04	+1.2618e-04	+6.8852e-05
0.25087		+4.1947e-03	+7.3298e-04	+2.3190e-03	+1.2349e-03	+9.6502e-04	+5.2805e-04	+3.5679e-04	+1.9582e-04	+1.2566e-04	+6.8522e-05
0.25088		+4.1670e-03	+7.1814e-04	+2.3102e-03	+1.2295e-03	+9.6172e-04	+5.2600e-04	+3.5550e-04	+1.9500e-04	+1.2514e-04	+6.8192e-05
0.25089		+4.1393e-03	+7.0331e-04	+2.3014e-03	+1.2242e-03	+9.5842e-04	+5.2394e-04	+3.5420e-04	+1.9419e-04	+1.2463e-04	+6.7862e-05
0.25090		+4.1116e-03	+6.8847e-04	+2.2925e-03	+1.2189e-03	+9.5513e-04	+5.2189e-04	+3.5291e-04	+1.9337e-04	+1.2411e-04	+6.7532e-05
0.25091		+4.0839e-03	+6.7364e-04	+2.2837e-03	+1.2136e-03	+9.5183e-04	+5.1983e-04	+3.5162e-04	+1.9255e-04	+1.2359e-04	+6.7203e-05
0.25092		+4.0562e-03	+6.5881e-04	+2.2749e-03	+1.2082e-03	+9.4854e-04	+5.1778e-04	+3.5033e-04	+1.9174e-04	+1.2307e-04	+6.6873e-05
0.25093		+4.0285e-03	+6.4397e-04	+2.2661e-03	+1.2029e-03	+9.4524e-04	+5.1573e-04	+3.4904e-04	+1.9092e-04	+1.2255e-04	+6.6543e-05
0.25094		+4.0008e-03	+6.2914e-04	+2.2573e-03	+1.1976e-03	+9.4194e-04	+5.1367e-04	+3.4774e-04	+1.9010e-04	+1.2204e-04	+6.6213e-05
0.25095		+3.9731e-03	+6.1430e-04	+2.2485e-03	+1.1922e-03	+9.3865e-04	+5.1162e-04	+3.4645e-04	+1.8929e-04	+1.2152e-04	+6.5884e-05
0.25096		+3.9454e-03	+5.9947e-04	+2.2396e-03	+1.1869e-03	+9.3535e-04	+5.0956e-04	+3.4516e-04	+1.8847e-04	+1.2100e-04	+6.5554e-05
0.25097		+3.9177e-03	+5.8464e-04	+2.2308e-03	+1.1816e-03	+9.3206e-04	+5.0751e-04	+3.4387e-04	+1.8765e-04	+1.2048e-04	+6.5224e-05
0.25098		+3.8900e-03	+5.6980e-04	+2.2220e-03	+1.1763e-03	+9.2876e-04	+5.0546e-04	+3.4258e-04	+1.8684e-04	+1.1996e-04	+6.4895e-05
0.25099		+3.8623e-03	+5.5497e-04	+2.2132e-03	+1.1709e-03	+9.2546e-04	+5.0340e-04	+3.4129e-04	+1.8602e-04	+1.1945e-04	+6.4565e-05
0.25100		+3.8346e-03	+5.4014e-04	+2.2044e-03	+1.1656e-03	+9.2217e-04	+5.0135e-04	+3.3999e-04	+1.8521e-04	+1.1893e-04	+6.4235e-05
0.25101		+3.8069e-03	+5.2531e-04	+2.1956e-03	+1.1603e-03	+9.1887e-04	+4.9929e-04	+3.3870e-04	+1.8439e-04	+1.1841e-04	+6.3906e-05
0.25102		+3.7792e-03	+5.1048e-04	+2.1867e-03	+1.1549e-03	+9.1558e-04	+4.9724e-04	+3.3741e-04	+1.8357e-04	+1.1789e-04	+6.3576e-05
0.25103		+3.7515e-03	+4.9564e-04	+2.1779e-03	+1.1496e-03	+9.1228e-04	+4.9519e-04	+3.3612e-04	+1.8276e-04	+1.1738e-04	+6.3246e-05
0.25104		+3.7238e-03	+4.8081e-04	+2.1691e-03	+1.1443e-03	+9.0899e-04	+4.9313e-04	+3.3483e-04	+1.8194e-04	+1.1686e-04	+6.2917e-05
0.25105		+3.6961e-03	+4.6598e-04	+2.1603e-03	+1.1390e-03	+9.0569e-04	+4.9108e-04	+3.3354e-04	+1.8113e-04	+1.1634e-04	+6.2587e-05
0.25106		+3.6684e-03	+4.5115e-04	+2.1515e-03	+1.1336e-03	+9.0240e-04	+4.8903e-04	+3.3225e-04	+1.8031e-04	+1.1582e-04	+6.2257e-05
0.25107		+3.6407e-03	+4.3632e-04	+2.1427e-03	+1.1283e-03	+8.9910e-04	+4.8697e-04	+3.3096e-04	+1.7949e-04	+1.1531e-04	+6.1928e-05
0.25108		+3.6130e-03	+4.2149e-04	+2.1338e-03	+1.1230e-03	+8.9581e-04	+4.8492e-04	+3.2966e-04	+1.7868e-04	+1.1479e-04	+6.1598e-05
0.25109		+3.5853e-03	+4.0666e-04	+2.1250e-03	+1.1177e-03	+8.9251e-04	+4.8287e-04	+3.2837e-04	+1.7786e-04	+1.1427e-04	+6.1269e-05
0.25110		+3.5576e-03	+3.9183e-04	+2.1162e-03	+1.1123e-03	+8.8922e-04	+4.8081e-04	+3.2708e-04	+1.7705e-04	+1.1375e-04	+6.0939e-05
0.25111		+3.5299e-03	+3.7700e-04	+2.1074e-03	+1.1070e-03	+8.8592e-04	+4.7876e-04	+3.2579e-04	+1.7623e-04	+1.1324e-04	+6.0610e-05
0.25112		+3.5022e-03	+3.6217e-04	+2.0986e-03	+1.1017e-03	+8.8263e-04	+4.7671e-04	+3.2450e-04	+1.7541e-04	+1.1272e-04	+6.0280e-05
0.25113		+3.4745e-03	+3.4734e-04	+2.0898e-03	+1.0964e-03	+8.7934e-04	+4.7465e-04	+3.2321e-04	+1.7460e-04	+1.1220e-04	+5.9951e-05
0.25114		+3.4469e-03	+3.3252e-04	+2.0810e-03	+1.0910e-03	+8.7604e-04	+4.7260e-04	+3.2192e-04	+1.7378e-04	+1.1168e-04	+5.9621e-05
0.25115		+3.4192e-03	+3.1769e-04	+2.0721e-03	+1.0857e-03	+8.7275e-04	+4.7055e-04	+3.2063e-04	+1.7297e-04	+1.1117e-04	+5.9292e-05
0.25116		+3.3915e-03	+3.0286e-04	+2.0633e-03	+1.0804e-03	+8.6945e-04	+4.6850e-04	+3.1934e-04	+1.7215e-04	+1.1065e-04	+5.8962e-05
0.25117		+3.3638e-03	+2.8803e-04	+2.0545e-03	+1.0751e-03	+8.6616e-04	+4.6644e-04	+3.1804e-04	+1.7134e-04	+1.1013e-04	+5.8633e-05
0.25118		+3.3361e-03	+2.7320e-04	+2.0457e-03	+1.0697e-03	+8.6287e-04	+4.6439e-04	+3.1675e-04	+1.7052e-04	+1.0961e-04	+5.8304e-05
0.25119		+3.3084e-03	+2.5838e-04	+2.0369e-03	+1.0644e-03	+8.5957e-04	+4.6234e-04	+3.1546e-04	+1.6970e-04	+1.0910e-04	+5.7974e-05
0.25120		+3.2807e-03	+2.4355e-04	+2.0281e-03	+1.0591e-03	+8.5628e-04	+4.6028e-04	+3.1417e-04	+1.6889e-04	+1.0858e-04	+5.7645e-05
0.25121		+3.2530e-03	+2.2872e-04	+2.0193e-03	+1.0538e-03	+8.5298e-04	+4.5823e-04	+3.1288e-04	+1.6807e-04	+1.0806e-04	+5.7315e-05
0.25122		+3.2253e-03	+2.1390e-04	+2.0104e-03	+1.0484e-03	+8.4969e-04	+4.5618e-04	+3.1159e-04	+1.6726e-04	+1.0754e-04	+5.6986e-05
0.25123		+3.1976e-03	+1.9907e-04	+2.0016e-03	+1.0431e-03	+8.4640e-04	+4.5413e-04	+3.1030e-04	+1.6644e-04	+1.0703e-04	+5.6657e-05
0.25124		+3.1700e-03	+1.8425e-04	+1.9928e-03	+1.0378e-03	+8.4310e-04	+4.5207e-04	+3.0901e-04	+1.6563e-04	+1.0651e-04	+5.6327e-05
0.25125		+3.1423e-03	+1.6942e-04	+1.9840e-03	+1.0325e-03	+8.3981e-04	+4.5002e-04	+3.0772e-04	+1.6481e-04	+1.0599e-04	+5.5998e-05
0.25126		+3.1146e-03	+1.5460e-04	+1.9752e-03	+1.0271e-03	+8.3652e-04	+4.4797e-04	+3.0643e-04	+1.6400e-04	+1.0548e-04	+5.5669e-05
0.25127		+3.0869e-03	+1.3977e-04	+1.9664e-03	+1.0218e-03	+8.3322e-04	+4.4592e-04	+3.0514e-04	+1.6318e-04	+1.0496e-04	+5.5340e-05
0.25128		+3.0592e-03	+1.2495e-04	+1.9576e-03	+1.0165e-03	+8.2993e-04	+4.4387e-04	+3.0385e-04	+1.6236e-04	+1.0444e-04	+5.5010e-05
0.25129		+3.0315e-03	+1.1012e-04	+1.9488e-03	+1.0112e-03	+8.2664e-04	+4.4181e-04	+3.0256e-04	+1.6155e-04	+1.0392e-04	+5.4681e-05
0.25130		+3.0038e-03	+9.5297e-05	+1.9400e-03	+1.0058e-03	+8.2334e-04	+4.3976e-04	+3.0127e-04	+1.6073e-04	+1.0341e-04	+5.4352e-05
0.25131		+2.9762e-03	+8.0474e-05	+1.9311e-03	+1.0005e-03	+8.2005e-04	+4.3771e-04	+2.9998e-04	+1.5992e-04	+1.0289e-04	+5.4023e-05
0.25132		+2.9485e-03	+6.5650e-05	+1.9223e-03	+9.9519e-04	+8.1676e-04	+4.3566e-04	+2.9869e-04	+1.5910e-04	+1.0237e-04	+5.3693e-05
0.25133		+2.9208e-03	+5.0827e-05	+1.9135e-03	+9.8987e-04	+8.1347e-04	+4.3361e-04	+2.9740e-04	+1.5829e-04	+1.0186e-04	+5.3364e-05
0.25134		+2.8931e-03	+3.6004e-05	+1.9047e-03	+9.8455e-04	+8.1017e-04	+4.3155e-04	+2.9611e-04	+1.5747e-04	+1.0134e-04	+5.3035e-05
0.25135		+2.8654e-03	+2.1181e-05	+1.8959e-03	+9.7922e-04	+8.0688e-04	+4.2950e-04	+2.9482e-04	+1.5666e-04	+1.0082e-04	+5.2706e-05
0.25136		+2.8377e-03	+6.3583e-06	+1.8871e-03	+9.7390e-04	+8.0359e-04	+4.2745e-04	+2.9353e-04	+1.5584e-04	+1.0031e-04	+5.2377e-05
0.25137		+2.8101e-03	-8.4639e-06	+1.8783e-03	+9.6858e-04	+8.0030e-04	+4.2540e-04	+2.9224e-04	+1.5503e-04	+9.9788e-05	+5.2048e-05
0.25138		+2.7824e-03	-2.3286e-05	+1.8695e-03	+9.6325e-04	+7.9700e-04	+4.2335e-04	+2.9095e-04	+1.5421e-04	+9.9271e-05	+5.1718e-05
0.25139		+2.7547e-03	-3.8108e-05	+1.8607e-03	+9.5793e-04	+7.9371e-04	+4.2130e-04	+2.8966e-04	+1.5340e-04	+9.8754e-05	+5.1389e-05
0.25140		+2.7270e-03	-5.2929e-05	+1.8519e-03	+9.5261e-04	+7.9042e-04	+4.1924e-04	+2.8837e-04	+1.5258e-04	+9.8238e-05	+5.1060e-05
0.25141		+2.6993e-03	-6.7750e-05	+1.8430e-03	+9.4729e-04	+7.8713e-04	+4.1719e-04	+2.8708e-04	+1.5177e-04	+9.7721e-05	+5.0731e-05
0.25142		+2.6717e-03	-8.2571e-05	+1.8342e-03	+9.4196e-04	+7.8383e-04	+4.1514e-04	+2.8579e-04	+1.5095e-04	+9.7204e-05	+5.0402e-05
0.25143		+2.6440e-03	-9.7392e-05	+1.8254e-03	+9.3664e-04	+7.8054e-04	+4.1309e-04	+2.8450e-04	+1.5014e-04	+9.6687e-05	+5.0073e-05
0.25144		+2.6163e-03	-1.1221e-04	+1.8166e-03	+9.3132e-04	+7.7725e-04	+4.1104e-04	+2.8321e-04	+1.4932e-04	+9.6170e-05	+4.9744e-05
0.25145		+2.5886e-03	-1.2703e-04	+1.8078e-03	+9.2600e-04	+7.7396e-04	+4.0899e-04	+2.8192e-04	+1.4851e-04	+9.5653e-05	+4.9415e-05
0.25146		+2.5610e-03	-1.4185e-04	+1.7990e-03	+9.2068e-04	+7.7067e-04	+4.0694e-04	+2.8063e-04	+1.4769e-04	+9.5137e-05	+4.9086e-05
0.25147		+2.5333e-03	-1.5667e-04	+1.7902e-03	+9.1535e-04	+7.6738e-04	+4.0489e-04	+2.7934e-04	+1.4688e-04	+9.4620e-05	+4.8757e-05
0.25148		+2.5056e-03	-1.7149e-04	+1.7814e-03	+9.1003e-04	+7.6408e-04	+4.0283e-04	+2.7805e-04	+1.4606e-04	+9.4103e-05	+4.8428e-05
0.25149		+2.4779e-03	-1.8631e-04	+1.7726e-03	+9.0471e-04	+7.6079e-04	+4.0078e-04	+2.7676e-04	+1.4525e-04	+9.3586e-05	+4.8099e-05
0.25150		+2.4503e-03	-2.0113e-04	+1.7638e-03	+8.9939e-04	+7.5750e-04	+3.9873e-04	+2.7547e-04	+1.4443e-04	+9.3070e-05	+4.7770e-05
0.25151		+2.4226e-03	-2.1595e-04	+1.7550e-03	+8.9407e-04	+7.5421e-04	+3.9668e-04	+2.7418e-04	+1.4362e-04	+9.2553e-05	+4.7441e-05
0.25152		+2.3949e-03	-2.3076e-04	+1.7462e-03	+8.8875e-04	+7.5092e-04	+3.9463e-04	+2.7289e-04	+1.4280e-04	+9.2036e-05	+4.7112e-05
0.25153		+2.3672e-03	-2.4558e-04	+1.7373e-03	+8.8343e-04	+7.4763e-04	+3.9258e-04	+2.7160e-04	+1.4199e-04	+9.1520e-05	+4.6783e-05
0.25154		+2.3396e-03	-2.6040e-04	+1.7285e-03	+8.7811e-04	+7.4434e-04	+3.9053e-04	+2.7031e-04	+1.4117e-04	+9.1003e-05	+4.6454e-05
0.25155		+2.3119e-03	-2.7522e-04	+1.7197e-03	+8.7279e-04	+7.4105e-04	+3.8848e-04	+2.6902e-04	+1.4036e-04	+9.0486e-05	+4.6126e-05
0.25156		+2.2842e-03	-2.9003e-04	+1.7109e-03	+8.6747e-04	+7.3776e-04	+3.8643e-04	+2.6773e-04	+1.3955e-04	+8.9970e-05	+4.5797e-05
0.25157		+2.2566e-03	-3.0485e-04	+1.7021e-03	+8.6214e-04	+7.3446e-04	+3.8438e-04	+2.6644e-04	+1.3873e-04	+8.9453e-05	+4.5468e-05
0.25158		+2.2289e-03	-3.1967e-04	+1.6933e-03	+8.5682e-04	+7.3117e-04	+3.8233e-04	+2.6515e-04	+1.3792e-04	+8.8937e-05	+4.5139e-05
0.25159		+2.2012e-03	-3.3448e-04	+1.6845e-03	+8.5150e-04	+7.2788e-04	+3.8028e-04	+2.6387e-04	+1.3710e-04	+8.8420e-05	+4.4810e-05
0.25160		+2.1736e-03	-3.4930e-04	+1.6757e-03	+8.4618e-04	+7.2459e-04	+3.7823e-04	+2.6258e-04	+1.3629e-04	+8.7904e-05	+4.4481e-05
0.25161		+2.1459e-03	-3.6412e-04	+1.6669e-03	+8.4086e-04	+7.2130e-04	+3.7618e-04	+2.6129e-04	+1.3547e-04	+8.7387e-05	+4.4153e-05
0.25162		+2.1182e-03	-3.7893e-04	+1.6581e-03	+8.3554e-04	+7.1801e-04	+3.7413e-04	+2.6000e-04	+1.3466e-04	+8.6871e-05	+4.3824e-05
0.25163		+2.0905e-03	-3.9375e-04	+1.6493e-03	+8.3022e-04	+7.1472e-04	+3.7208e-04	+2.5871e-04	+1.3384e-04	+8.6354e-05	+4.3495e-05
0.25164		+2.0629e-03	-4.0856e-04	+1.6405e-03	+8.2491e-04	+7.1143e-04	+3.7003e-04	+2.5742e-04	+1.3303e-04	+8.5838e-05	+4.3166e-05
0.25165		+2.0352e-03	-4.2338e-04	+1.6317e-03	+8.1959e-04	+7.0814e-04	+3.6798e-04	+2.5613e-04	+1.3222e-04	+8.5322e-05	+4.2837e-05
0.25166		+2.0076e-03	-4.3819e-04	+1.6229e-03	+8.1427e-04	+7.0485e-04	+3.6593e-04	+2.5484e-04	+1.3140e-04	+8.4805e-05	+4.2509e-05
0.25167		+1.9799e-03	-4.5300e-04	+1.6141e-03	+8.0895e-04	+7.0156e-04	+3.6388e-04	+2.5355e-04	+1.3059e-04	+8.4289e-05	+4.2180e-05
0.25168		+1.9522e-03	-4.6782e-04	+1.6053e-03	+8.0363e-04	+6.9827e-04	+3.6183e-04	+2.5226e-04	+1.2977e-04	+8.3772e-05	+4.1851e-05
0.25169		+1.9246e-03	-4.8263e-04	+1.5965e-03	+7.9831e-04	+6.9498e-04	+3.5978e-04	+2.5098e-04	+1.2896e-04	+8.3256e-05	+4.1523e-05
0.25170		+1.8969e-03	-4.9744e-04	+1.5876e-03	+7.9299e-04	+6.9169e-04	+3.5773e-04	+2.4969e-04	+1.2814e-04	+8.2740e-05	+4.1194e-05
0.25171		+1.8692e-03	-5.1226e-04	+1.5788e-03	+7.8767e-04	+6.8840e-04	+3.5568e-04	+2.4840e-04	+1.2733e-04	+8.2224e-05	+4.0865e-05
0.25172		+1.8416e-03	-5.2707e-04	+1.5700e-03	+7.8235e-04	+6.8511e-04	+3.5363e-04	+2.4711e-04	+1.2652e-04	+8.1707e-05	+4.0537e-05
0.25173		+1.8139e-03	-5.4188e-04	+1.5612e-03	+7.7703e-04	+6.8182e-04	+3.5158e-04	+2.4582e-04	+1.2570e-04	+8.1191e-05	+4.0208e-05
0.25174		+1.7862e-03	-5.5670e-04	+1.5524e-03	+7.7172e-04	+6.7853e-04	+3.4953e-04	+2.4453e-04	+1.2489e-04	+8.0675e-05	+3.9879e-05
0.25175		+1.7586e-03	-5.7151e-04	+1.5436e-03	+7.6640e-04	+6.7524e-04	+3.4748e-04	+2.4324e-04	+1.2407e-04	+8.0159e-05	+3.9551e-05
0.25176		+1.7309e-03	-5.8632e-04	+1.5348e-03	+7.6108e-04	+6.7196e-04	+3.4543e-04	+2.4196e-04	+1.2326e-04	+7.9642e-05	+3.9222e-05
0.25177		+1.7033e-03	-6.0113e-04	+1.5260e-03	+7.5576e-04	+6.6867e-04	+3.4338e-04	+2.4067e-04	+1.2245e-04	+7.9126e-05	+3.8894e-05
0.25178		+1.6756e-03	-6.1594e-04	+1.5172e-03	+7.5044e-04	+6.6538e-04	+3.4133e-04	+2.3938e-04	+1.2163e-04	+7.8610e-05	+3.8565e-05
0.25179		+1.6479e-03	-6.3075e-04	+1.5084e-03	+7.4513e-04	+6.6209e-04	+3.3928e-04	+2.3809e-04	+1.2082e-04	+7.8094e-05	+3.8236e-05
0.25180		+1.6203e-03	-6.4556e-04	+1.4996e-03	+7.3981e-04	+6.5880e-04	+3.3723e-04	+2.3680e-04	+1.2000e-04	+7.7578e-05	+3.7908e-05
0.25181		+1.5926e-03	-6.6037e-04	+1.4908e-03	+7.3449e-04	+6.5551e-04	+3.3519e-04	+2.3551e-04	+1.1919e-04	+7.7062e-05	+3.7579e-05
0.25182		+1.5650e-03	-6.7518e-04	+1.4820e-03	+7.2917e-04	+6.5222e-04	+3.3314e-04	+2.3423e-04	+1.1838e-04	+7.6546e-05	+3.7251e-05
0.25183		+1.5373e-03	-6.8999e-04	+1.4732e-03	+7.2386e-04	+6.4893e-04	+3.3109e-04	+2.3294e-04	+1.1756e-04	+7.6030e-05	+3.6922e-05
0.25184		+1.5097e-03	-7.0480e-04	+1.4644e-03	+7.1854e-04	+6.4565e-04	+3.2904e-04	+2.3165e-04	+1.1675e-04	+7.5514e-05	+3.6594e-05
0.25185		+1.4820e-03	-7.1961e-04	+1.4556e-03	+7.1322e-04	+6.4236e-04	+3.2699e-04	+2.3036e-04	+1.1594e-04	+7.4998e-05	+3.6265e-05
0.25186		+1.4544e-03	-7.3442e-04	+1.4468e-03	+7.0790e-04	+6.3907e-04	+3.2494e-04	+2.2907e-04	+1.1512e-04	+7.4482e-05	+3.5937e-05
0.25187		+1.4267e-03	-7.4923e-04	+1.4380e-03	+7.0259e-04	+6.3578e-04	+3.2289e-04	+2.2779e-04	+1.1431e-04	+7.3966e-05	+3.5609e-05
0.25188		+1.3990e-03	-7.6404e-04	+1.4292e-03	+6.9727e-04	+6.3249e-04	+3.2084e-04	+2.2650e-04	+1.1349e-04	+7.3450e-05	+3.5280e-05
0.25189		+1.3714e-03	-7.7885e-04	+1.4204e-03	+6.9195e-04	+6.2920e-04	+3.1879e-04	+2.2521e-04	+1.1268e-04	+7.2934e-05	+3.4952e-05
0.25190		+1.3437e-03	-7.9365e-04	+1.4116e-03	+6.8664e-04	+6.2592e-04	+3.1675e-04	+2.2392e-04	+1.1187e-04	+7.2418e-05	+3.4623e-05
0.25191		+1.3161e-03	-8.0846e-04	+1.4028e-03	+6.8132e-04	+6.2263e-04	+3.1470e-04	+2.2263e-04	+1.1105e-04	+7.1902e-05	+3.4295e-05
0.25192		+1.2884e-03	-8.2327e-04	+1.3940e-03	+6.7600e-04	+6.1934e-04	+3.1265e-04	+2.2135e-04	+1.1024e-04	+7.1386e-05	+3.3967e-05
0.25193		+1.2608e-03	-8.3808e-04	+1.3852e-03	+6.7069e-04	+6.1605e-04	+3.1060e-04	+2.2006e-04	+1.0943e-04	+7.0870e-05	+3.3638e-05
0.25194		+1.2331e-03	-8.5288e-04	+1.3764e-03	+6.6537e-04	+6.1276e-04	+3.0855e-04	+2.1877e-04	+1.0861e-04	+7.0355e-05	+3.3310e-05
0.25195		+1.2055e-03	-8.6769e-04	+1.3676e-03	+6.6006e-04	+6.0948e-04	+3.0650e-04	+2.1748e-04	+1.0780e-04	+6.9839e-05	+3.2982e-05
0.25196		+1.1778e-03	-8.8249e-04	+1.3588e-03	+6.5474e-04	+6.0619e-04	+3.0446e-04	+2.1620e-04	+1.0699e-04	+6.9323e-05	+3.2653e-05
0.25197		+1.1502e-03	-8.9730e-04	+1.3500e-03	+6.4942e-04	+6.0290e-04	+3.0241e-04	+2.1491e-04	+1.0617e-04	+6.8807e-05	+3.2325e-05
0.25198		+1.1225e-03	-9.1211e-04	+1.3412e-03	+6.4411e-04	+5.9961e-04	+3.0036e-04	+2.1362e-04	+1.0536e-04	+6.8291e-05	+3.1997e-05
0.25199		+1.0949e-03	-9.2691e-04	+1.3324e-03	+6.3879e-04	+5.9633e-04	+2.9831e-04	+2.1233e-04	+1.0455e-04	+6.7776e-05	+3.1668e-05
0.25200		+1.0672e-03	-9.4172e-04	+1.3236e-03	+6.3348e-04	+5.9304e-04	+2.9626e-04	+2.1105e-04	+1.0373e-04	+6.7260e-05	+3.1340e-05
0.25201		+1.0396e-03	-9.5652e-04	+1.3148e-03	+6.2816e-04	+5.8975e-04	+2.9422e-04	+2.0976e-04	+1.0292e-04	+6.6744e-05	+3.1012e-05
0.25202		+1.0120e-03	-9.7133e-04	+1.3060e-03	+6.2285e-04	+5.8647e-04	+2.9217e-04	+2.0847e-04	+1.0211e-04	+6.6229e-05	+3.0684e-05
0.25203		+9.8430e-04	-9.8613e-04	+1.2972e-03	+6.1753e-04	+5.8318e-04	+2.9012e-04	+2.0718e-04	+1.0129e-04	+6.5713e-05	+3.0355e-05
0.25204		+9.5666e-04	-1.0009e-03	+1.2884e-03	+6.1222e-04	+5.7989e-04	+2.8807e-04	+2.0590e-04	+1.0048e-04	+6.5197e-05	+3.0027e-05
0.25205		+9.2901e-04	-1.0157e-03	+1.2796e-03	+6.0690e-04	+5.7660e-04	+2.8602e-04	+2.0461e-04	+9.9666e-05	+6.4682e-05	+2.9699e-05
0.25206		+9.0137e-04	-1.0305e-03	+1.2708e-03	+6.0159e-04	+5.7332e-04	+2.8398e-04	+2.0332e-04	+9.8853e-05	+6.4166e-05	+2.9371e-05
0.25207		+8.7373e-04	-1.0453e-03	+1.2620e-03	+5.9627e-04	+5.7003e-04	+2.8193e-04	+2.0203e-04	+9.8040e-05	+6.3651e-05	+2.9043e-05
0.25208		+8.4608e-04	-1.0601e-03	+1.2532e-03	+5.9096e-04	+5.6674e-04	+2.7988e-04	+2.0075e-04	+9.7227e-05	+6.3135e-05	+2.8714e-05
0.25209		+8.1844e-04	-1.0750e-03	+1.2444e-03	+5.8565e-04	+5.6346e-04	+2.7783e-04	+1.9946e-04	+9.6414e-05	+6.2619e-05	+2.8386e-05
0.25210		+7.9080e-04	-1.0898e-03	+1.2356e-03	+5.8033e-04	+5.6017e-04	+2.7579e-04	+1.9817e-04	+9.5601e-05	+6.2104e-05	+2.8058e-05
0.25211		+7.6316e-04	-1.1046e-03	+1.2268e-03	+5.7502e-04	+5.5689e-04	+2.7374e-04	+1.9689e-04	+9.4788e-05	+6.1588e-05	+2.7730e-05
0.25212		+7.3552e-04	-1.1194e-03	+1.2180e-03	+5.6970e-04	+5.5360e-04	+2.7169e-04	+1.9560e-04	+9.3975e-05	+6.1073e-05	+2.7402e-05
0.25213		+7.0788e-04	-1.1342e-03	+1.2092e-03	+5.6439e-04	+5.5031e-04	+2.6965e-04	+1.9431e-04	+9.3162e-05	+6.0558e-05	+2.7074e-05
0.25214		+6.8024e-04	-1.1490e-03	+1.2004e-03	+5.5908e-04	+5.4703e-04	+2.6760e-04	+1.9302e-04	+9.2349e-05	+6.0042e-05	+2.6746e-05
0.25215		+6.5260e-04	-1.1638e-03	+1.1916e-03	+5.5376e-04	+5.4374e-04	+2.6555e-04	+1.9174e-04	+9.1536e-05	+5.9527e-05	+2.6418e-05
0.25216		+6.2496e-04	-1.1786e-03	+1.1828e-03	+5.4845e-04	+5.4046e-04	+2.6350e-04	+1.9045e-04	+9.0723e-05	+5.9011e-05	+2.6090e-05
0.25217		+5.9732e-04	-1.1934e-03	+1.1741e-03	+5.4314e-04	+5.3717e-04	+2.6146e-04	+1.8916e-04	+8.9910e-05	+5.8496e-05	+2.5762e-05
0.25218		+5.6968e-04	-1.2082e-03	+1.1653e-03	+5.3782e-04	+5.3388e-04	+2.5941e-04	+1.8788e-04	+8.9098e-05	+5.7981e-05	+2.5434e-05
0.25219		+5.4204e-04	-1.2230e-03	+1.1565e-03	+5.3251e-04	+5.3060e-04	+2.5736e-04	+1.8659e-04	+8.8285e-05	+5.7465e-05	+2.5106e-05
0.25220		+5.1441e-04	-1.2378e-03	+1.1477e-03	+5.2720e-04	+5.2731e-04	+2.5532e-04	+1.8530e-04	+8.7472e-05	+5.6950e-05	+2.4778e-05
0.25221		+4.8677e-04	-1.2526e-03	+1.1389e-03	+5.2188e-04	+5.2403e-04	+2.5327e-04	+1.8402e-04	+8.6659e-05	+5.6435e-05	+2.4450e-05
0.25222		+4.5914e-04	-1.2674e-03	+1.1301e-03	+5.1657e-04	+5.2074e-04	+2.5122e-04	+1.8273e-04	+8.5847e-05	+5.5919e-05	+2.4122e-05
0.25223		+4.3150e-04	-1.2822e-03	+1.1213e-03	+5.1126e-04	+5.1746e-04	+2.4918e-04	+1.8144e-04	+8.5034e-05	+5.5404e-05	+2.3794e-05
0.25224		+4.0387e-04	-1.2970e-03	+1.1125e-03	+5.0595e-04	+5.1417e-04	+2.4713e-04	+1.8016e-04	+8.4221e-05	+5.4889e-05	+2.3466e-05
0.25225		+3.7623e-04	-1.3118e-03	+1.1037e-03	+5.0063e-04	+5.1089e-04	+2.4508e-04	+1.7887e-04	+8.3409e-05	+5.4374e-05	+2.3138e-05
0.25226		+3.4860e-04	-1.3266e-03	+1.0949e-03	+4.9532e-04	+5.0760e-04	+2.4304e-04	+1.7758e-04	+8.2596e-05	+5.3858e-05	+2.2810e-05
0.25227		+3.2096e-04	-1.3414e-03	+1.0861e-03	+4.9001e-04	+5.0432e-04	+2.4099e-04	+1.7630e-04	+8.1784e-05	+5.3343e-05	+2.2482e-05
0.25228		+2.9333e-04	-1.3561e-03	+1.0773e-03	+4.8470e-04	+5.0103e-04	+2.3894e-04	+1.7501e-04	+8.0971e-05	+5.2828e-05	+2.2154e-05
0.25229		+2.6570e-04	-1.3709e-03	+1.0685e-03	+4.7939e-04	+4.9775e-04	+2.3690e-04	+1.7373e-04	+8.0159e-05	+5.2313e-05	+2.1826e-05
0.25230		+2.3807e-04	-1.3857e-03	+1.0597e-03	+4.7407e-04	+4.9446e-04	+2.3485e-04	+1.7244e-04	+7.9346e-05	+5.1798e-05	+2.1498e-05
0.25231		+2.1044e-04	-1.4005e-03	+1.0509e-03	+4.6876e-04	+4.9118e-04	+2.3281e-04	+1.7115e-04	+7.8534e-05	+5.1283e-05	+2.1171e-05
0.25232		+1.8281e-04	-1.4153e-03	+1.0421e-03	+4.6345e-04	+4.8789e-04	+2.3076e-04	+1.6987e-04	+7.7721e-05	+5.0768e-05	+2.0843e-05
0.25233		+1.5518e-04	-1.4301e-03	+1.0333e-03	+4.5814e-04	+4.8461e-04	+2.2871e-04	+1.6858e-04	+7.6909e-05	+5.0253e-05	+2.0515e-05
0.25234		+1.2755e-04	-1.4449e-03	+1.0245e-03	+4.5283e-04	+4.8132e-04	+2.2667e-04	+1.6729e-04	+7.6096e-05	+4.9737e-05	+2.0187e-05
0.25235		+9.9920e-05	-1.4597e-03	+1.0158e-03	+4.4752e-04	+4.7804e-04	+2.2462e-04	+1.6601e-04	+7.5284e-05	+4.9222e-05	+1.9859e-05
0.25236		+7.2291e-05	-1.4745e-03	+1.0070e-03	+4.4221e-04	+4.7475e-04	+2.2258e-04	+1.6472e-04	+7.4472e-05	+4.8707e-05	+1.9532e-05
0.25237		+4.4663e-05	-1.4893e-03	+9.9817e-04	+4.3690e-04	+4.7147e-04	+2.2053e-04	+1.6344e-04	+7.3659e-05	+4.8192e-05	+1.9204e-05
0.25238		+1.7036e-05	-1.5041e-03	+9.8938e-04	+4.3158e-04	+4.6819e-04	+2.1848e-04	+1.6215e-04	+7.2847e-05	+4.7677e-05	+1.8876e-05
0.25239		-1.0590e-05	-1.5189e-03	+9.8059e-04	+4.2627e-04	+4.6490e-04	+2.1644e-04	+1.6086e-04	+7.2035e-05	+4.7163e-05	+1.8548e-05
0.25240		-3.8217e-05	-1.5337e-03	+9.7179e-04	+4.2096e-04	+4.6162e-04	+2.1439e-04	+1.5958e-04	+7.1223e-05	+4.6648e-05	+1.8221e-05
0.25241		-6.5842e-05	-1.5485e-03	+9.6300e-04	+4.1565e-04	+4.5833e-04	+2.1235e-04	+1.5829e-04	+7.0411e-05	+4.6133e-05	+1.7893e-05
0.25242		-9.3467e-05	-1.5633e-03	+9.5421e-04	+4.1034e-04	+4.5505e-04	+2.1030e-04	+1.5701e-04	+6.9598e-05	+4.5618e-05	+1.7565e-05
0.25243		-1.2109e-04	-1.5781e-03	+9.4542e-04	+4.0503e-04	+4.5177e-04	+2.0826e-04	+1.5572e-04	+6.8786e-05	+4.5103e-05	+1.7237e-05
0.25244		-1.4872e-04	-1.5929e-03	+9.3663e-04	+3.9972e-04	+4.4848e-04	+2.0621e-04	+1.5443e-04	+6.7974e-05	+4.4588e-05	+1.6910e-05
0.25245		-1.7634e-04	-1.6077e-03	+9.2784e-04	+3.9441e-04	+4.4520e-04	+2.0416e-04	+1.5315e-04	+6.7162e-05	+4.4073e-05	+1.6582e-05
0.25246		-2.0396e-04	-1.6225e-03	+9.1905e-04	+3.8910e-04	+4.4192e-04	+2.0212e-04	+1.5186e-04	+6.6350e-05	+4.3558e-05	+1.6255e-05
0.25247		-2.3159e-04	-1.6373e-03	+9.1026e-04	+3.8379e-04	+4.3863e-04	+2.0007e-04	+1.5058e-04	+6.5538e-05	+4.3044e-05	+1.5927e-05
0.25248		-2.5921e-04	-1.6520e-03	+9.0147e-04	+3.7848e-04	+4.3535e-04	+1.9803e-04	+1.4929e-04	+6.4726e-05	+4.2529e-05	+1.5599e-05
0.25249		-2.8683e-04	-1.6668e-03	+8.9268e-04	+3.7317e-04	+4.3207e-04	+1.9598e-04	+1.4801e-04	+6.3914e-05	+4.2014e-05	+1.5272e-05
0.25250		-3.1445e-04	-1.6816e-03	+8.8389e-04	+3.6786e-04	+4.2878e-04	+1.9394e-04	+1.4672e-04	+6.3102e-05	+4.1499e-05	+1.4944e-05
0.25251		-3.4207e-04	-1.6964e-03	+8.7510e-04	+3.6255e-04	+4.2550e-04	+1.9189e-04	+1.4544e-04	+6.2290e-05	+4.0985e-05	+1.4616e-05
0.25252		-3.6969e-04	-1.7112e-03	+8.6631e-04	+3.5725e-04	+4.2222e-04	+1.8985e-04	+1.4415e-04	+6.1479e-05	+4.0470e-05	+1.4289e-05
0.25253		-3.9731e-04	-1.7260e-03	+8.5752e-04	+3.5194e-04	+4.1893e-04	+1.8780e-04	+1.4287e-04	+6.0667e-05	+3.9955e-05	+1.3961e-05
0.25254		-4.2493e-04	-1.7408e-03	+8.4873e-04	+3.4663e-04	+4.1565e-04	+1.8576e-04	+1.4158e-04	+5.9855e-05	+3.9440e-05	+1.3634e-05
0.25255		-4.5255e-04	-1.7556e-03	+8.3994e-04	+3.4132e-04	+4.1237e-04	+1.8371e-04	+1.4029e-04	+5.9043e-05	+3.8926e-05	+1.3306e-05
0.25256		-4.8016e-04	-1.7704e-03	+8.3115e-04	+3.3601e-04	+4.0908e-04	+1.8167e-04	+1.3901e-04	+5.8231e-05	+3.8411e-05	+1.2979e-05
0.25257		-5.0778e-04	-1.7852e-03	+8.2236e-04	+3.3070e-04	+4.0580e-04	+1.7962e-04	+1.3772e-04	+5.7420e-05	+3.7897e-05	+1.2651e-05
0.25258		-5.3540e-04	-1.7999e-03	+8.1357e-04	+3.2539e-04	+4.0252e-04	+1.7758e-04	+1.3644e-04	+5.6608e-05	+3.7382e-05	+1.2324e-05
0.25259		-5.6301e-04	-1.8147e-03	+8.0478e-04	+3.2008e-04	+3.9924e-04	+1.7554e-04	+1.3515e-04	+5.5796e-05	+3.6867e-05	+1.1996e-05
0.25260		-5.9063e-04	-1.8295e-03	+7.9599e-04	+3.1478e-04	+3.9595e-04	+1.7349e-04	+1.3387e-04	+5.4985e-05	+3.6353e-05	+1.1669e-05
0.25261		-6.1824e-04	-1.8443e-03	+7.8721e-04	+3.0947e-04	+3.9267e-04	+1.7145e-04	+1.3258e-04	+5.4173e-05	+3.5838e-05	+1.1341e-05
0.25262		-6.4586e-04	-1.8591e-03	+7.7842e-04	+3.0416e-04	+3.8939e-04	+1.6940e-04	+1.3130e-04	+5.3361e-05	+3.5324e-05	+1.1014e-05
0.25263		-6.7347e-04	-1.8739e-03	+7.6963e-04	+2.9885e-04	+3.8611e-04	+1.6736e-04	+1.3001e-04	+5.2550e-05	+3.4809e-05	+1.0687e-05
0.25264		-7.0109e-04	-1.8887e-03	+7.6084e-04	+2.9354e-04	+3.8283e-04	+1.6531e-04	+1.2873e-04	+5.1738e-05	+3.4295e-05	+1.0359e-05
0.25265		-7.2870e-04	-1.9035e-03	+7.5206e-04	+2.8824e-04	+3.7954e-04	+1.6327e-04	+1.2744e-04	+5.0927e-05	+3.3780e-05	+1.0032e-05
0.25266		-7.5631e-04	-1.9183e-03	+7.4327e-04	+2.8293e-04	+3.7626e-04	+1.6122e-04	+1.2616e-04	+5.0115e-05	+3.3266e-05	+9.7043e-06
0.25267		-7.8392e-04	-1.9330e-03	+7.3448e-04	+2.7762e-04	+3.7298e-04	+1.5918e-04	+1.2487e-04	+4.9304e-05	+3.2752e-05	+9.3770e-06
0.25268		-8.1154e-04	-1.9478e-03	+7.2569e-04	+2.7231e-04	+3.6970e-04	+1.5714e-04	+1.2359e-04	+4.8492e-05	+3.2237e-05	+9.0496e-06
0.25269		-8.3915e-04	-1.9626e-03	+7.1691e-04	+2.6701e-04	+3.6642e-04	+1.5509e-04	+1.2230e-04	+4.7681e-05	+3.1723e-05	+8.7223e-06
0.25270		-8.6676e-04	-1.9774e-03	+7.0812e-04	+2.6170e-04	+3.6314e-04	+1.5305e-04	+1.2102e-04	+4.6870e-05	+3.1208e-05	+8.3949e-06
0.25271		-8.9437e-04	-1.9922e-03	+6.9934e-04	+2.5639e-04	+3.5985e-04	+1.5100e-04	+1.1973e-04	+4.6058e-05	+3.0694e-05	+8.0676e-06
0.25272		-9.2198e-04	-2.0070e-03	+6.9055e-04	+2.5109e-04	+3.5657e-04	+1.4896e-04	+1.1845e-04	+4.5247e-05	+3.0180e-05	+7.7403e-06
0.25273		-9.4958e-04	-2.0218e-03	+6.8176e-04	+2.4578e-04	+3.5329e-04	+1.4692e-04	+1.1717e-04	+4.4436e-05	+2.9665e-05	+7.4130e-06
0.25274		-9.7719e-04	-2.0365e-03	+6.7298e-04	+2.4047e-04	+3.5001e-04	+1.4487e-04	+1.1588e-04	+4.3624e-05	+2.9151e-05	+7.0857e-06
0.25275		-1.0048e-03	-2.0513e-03	+6.6419e-04	+2.3517e-04	+3.4673e-04	+1.4283e-04	+1.1460e-04	+4.2813e-05	+2.8637e-05	+6.7585e-06
0.25276		-1.0324e-03	-2.0661e-03	+6.5541e-04	+2.2986e-04	+3.4345e-04	+1.4079e-04	+1.1331e-04	+4.2002e-05	+2.8123e-05	+6.4312e-06
0.25277		-1.0600e-03	-2.0809e-03	+6.4662e-04	+2.2455e-04	+3.4017e-04	+1.3874e-04	+1.1203e-04	+4.1191e-05	+2.7608e-05	+6.1040e-06
0.25278		-1.0876e-03	-2.0957e-03	+6.3784e-04	+2.1925e-04	+3.3689e-04	+1.3670e-04	+1.1074e-04	+4.0380e-05	+2.7094e-05	+5.7767e-06
0.25279		-1.1152e-03	-2.1105e-03	+6.2905e-04	+2.1394e-04	+3.3361e-04	+1.3466e-04	+1.0946e-04	+3.9568e-05	+2.6580e-05	+5.4495e-06
0.25280		-1.1428e-03	-2.1252e-03	+6.2027e-04	+2.0864e-04	+3.3032e-04	+1.3261e-04	+1.0817e-04	+3.8757e-05	+2.6066e-05	+5.1223e-06
0.25281		-1.1704e-03	-2.1400e-03	+6.1148e-04	+2.0333e-04	+3.2704e-04	+1.3057e-04	+1.0689e-04	+3.7946e-05	+2.5552e-05	+4.7951e-06
0.25282		-1.1980e-03	-2.1548e-03	+6.0270e-04	+1.9803e-04	+3.2376e-04	+1.2853e-04	+1.0561e-04	+3.7135e-05	+2.5037e-05	+4.4679e-06
0.25283		-1.2256e-03	-2.1696e-03	+5.9391e-04	+1.9272e-04	+3.2048e-04	+1.2648e-04	+1.0432e-04	+3.6324e-05	+2.4523e-05	+4.1408e-06
0.25284		-1.2532e-03	-2.1844e-03	+5.8513e-04	+1.8741e-04	+3.1720e-04	+1.2444e-04	+1.0304e-04	+3.5513e-05	+2.4009e-05	+3.8136e-06
0.25285		-1.2808e-03	-2.1992e-03	+5.7634e-04	+1.8211e-04	+3.1392e-04	+1.2240e-04	+1.0175e-04	+3.4702e-05	+2.3495e-05	+3.4865e-06
0.25286		-1.3084e-03	-2.2139e-03	+5.6756e-04	+1.7680e-04	+3.1064e-04	+1.2035e-04	+1.0047e-04	+3.3891e-05	+2.2981e-05	+3.1594e-06
0.25287		-1.3361e-03	-2.2287e-03	+5.5878e-04	+1.7150e-04	+3.0736e-04	+1.1831e-04	+9.9185e-05	+3.3080e-05	+2.2467e-05	+2.8323e-06
0.25288		-1.3637e-03	-2.2435e-03	+5.4999e-04	+1.6619e-04	+3.0408e-04	+1.1627e-04	+9.7901e-05	+3.2270e-05	+2.1953e-05	+2.5052e-06
0.25289		-1.3913e-03	-2.2583e-03	+5.4121e-04	+1.6089e-04	+3.0080e-04	+1.1422e-04	+9.6617e-05	+3.1459e-05	+2.1439e-05	+2.1781e-06
0.25290		-1.4189e-03	-2.2731e-03	+5.3243e-04	+1.5558e-04	+2.9752e-04	+1.1218e-04	+9.5333e-05	+3.0648e-05	+2.0925e-05	+1.8510e-06
0.25291		-1.4465e-03	-2.2878e-03	+5.2364e-04	+1.5028e-04	+2.9424e-04	+1.1014e-04	+9.4050e-05	+2.9837e-05	+2.0411e-05	+1.5239e-06
0.25292		-1.4741e-03	-2.3026e-03	+5.1486e-04	+1.4498e-04	+2.9096e-04	+1.0810e-04	+9.2766e-05	+2.9026e-05	+1.9897e-05	+1.1969e-06
0.25293		-1.5016e-03	-2.3174e-03	+5.0608e-04	+1.3967e-04	+2.8768e-04	+1.0605e-04	+9.1482e-05	+2.8216e-05	+1.9383e-05	+8.6985e-07
0.25294		-1.5292e-03	-2.3322e-03	+4.9730e-04	+1.3437e-04	+2.8440e-04	+1.0401e-04	+9.0198e-05	+2.7405e-05	+1.8869e-05	+5.4283e-07
0.25295		-1.5568e-03	-2.3470e-03	+4.8851e-04	+1.2906e-04	+2.8112e-04	+1.0197e-04	+8.8914e-05	+2.6594e-05	+1.8355e-05	+2.1582e-07
0.25296		-1.5844e-03	-2.3617e-03	+4.7973e-04	+1.2376e-04	+2.7784e-04	+9.9925e-05	+8.7631e-05	+2.5783e-05	+1.7842e-05	-1.1118e-07
0.25297		-1.6120e-03	-2.3765e-03	+4.7095e-04	+1.1845e-04	+2.7456e-04	+9.7882e-05	+8.6347e-05	+2.4973e-05	+1.7328e-05	-4.3816e-07
0.25298		-1.6396e-03	-2.3913e-03	+4.6217e-04	+1.1315e-04	+2.7129e-04	+9.5840e-05	+8.5063e-05	+2.4162e-05	+1.6814e-05	-7.6513e-07
0.25299		-1.6672e-03	-2.4061e-03	+4.5339e-04	+1.0785e-04	+2.6801e-04	+9.3798e-05	+8.3780e-05	+2.3352e-05	+1.6300e-05	-1.0921e-06
0.25300		-1.6948e-03	-2.4209e-03	+4.4461e-04	+1.0254e-04	+2.6473e-04	+9.1755e-05	+8.2496e-05	+2.2541e-05	+1.5786e-05	-1.4190e-06
0.25301		-1.7224e-03	-2.4356e-03	+4.3583e-04	+9.7241e-05	+2.6145e-04	+8.9713e-05	+8.1213e-05	+2.1731e-05	+1.5272e-05	-1.7460e-06
0.25302		-1.7500e-03	-2.4504e-03	+4.2704e-04	+9.1937e-05	+2.5817e-04	+8.7671e-05	+7.9929e-05	+2.0920e-05	+1.4759e-05	-2.0729e-06
0.25303		-1.7776e-03	-2.4652e-03	+4.1826e-04	+8.6634e-05	+2.5489e-04	+8.5629e-05	+7.8646e-05	+2.0110e-05	+1.4245e-05	-2.3998e-06
0.25304		-1.8052e-03	-2.4800e-03	+4.0948e-04	+8.1331e-05	+2.5161e-04	+8.3587e-05	+7.7362e-05	+1.9299e-05	+1.3731e-05	-2.7267e-06
0.25305		-1.8328e-03	-2.4947e-03	+4.0070e-04	+7.6028e-05	+2.4833e-04	+8.1545e-05	+7.6079e-05	+1.8489e-05	+1.3217e-05	-3.0536e-06
0.25306		-1.8604e-03	-2.5095e-03	+3.9192e-04	+7.0726e-05	+2.4505e-04	+7.9503e-05	+7.4796e-05	+1.7678e-05	+1.2704e-05	-3.3804e-06
0.25307		-1.8880e-03	-2.5243e-03	+3.8314e-04	+6.5423e-05	+2.4178e-04	+7.7461e-05	+7.3512e-05	+1.6868e-05	+1.2190e-05	-3.7073e-06
0.25308		-1.9156e-03	-2.5391e-03	+3.7436e-04	+6.0120e-05	+2.3850e-04	+7.5419e-05	+7.2229e-05	+1.6058e-05	+1.1676e-05	-4.0341e-06
0.25309		-1.9431e-03	-2.5538e-03	+3.6558e-04	+5.4818e-05	+2.3522e-04	+7.3377e-05	+7.0946e-05	+1.5247e-05	+1.1163e-05	-4.3610e-06
0.25310		-1.9707e-03	-2.5686e-03	+3.5680e-04	+4.9515e-05	+2.3194e-04	+7.1335e-05	+6.9663e-05	+1.4437e-05	+1.0649e-05	-4.6878e-06
0.25311		-1.9983e-03	-2.5834e-03	+3.4802e-04	+4.4213e-05	+2.2866e-04	+6.9294e-05	+6.8380e-05	+1.3627e-05	+1.0136e-05	-5.0146e-06
0.25312		-2.0259e-03	-2.5982e-03	+3.3924e-04	+3.8911e-05	+2.2538e-04	+6.7252e-05	+6.7097e-05	+1.2816e-05	+9.6220e-06	-5.3414e-06
0.25313		-2.0535e-03	-2.6129e-03	+3.3047e-04	+3.3609e-05	+2.2211e-04	+6.5211e-05	+6.5814e-05	+1.2006e-05	+9.1084e-06	-5.6682e-06
0.25314		-2.0811e-03	-2.6277e-03	+3.2169e-04	+2.8307e-05	+2.1883e-04	+6.3169e-05	+6.4531e-05	+1.1196e-05	+8.5949e-06	-5.9949e-06
0.25315		-2.1087e-03	-2.6425e-03	+3.1291e-04	+2.3006e-05	+2.1555e-04	+6.1128e-05	+6.3248e-05	+1.0386e-05	+8.0814e-06	-6.3217e-06
0.25316		-2.1363e-03	-2.6573e-03	+3.0413e-04	+1.7704e-05	+2.1227e-04	+5.9086e-05	+6.1965e-05	+9.5758e-06	+7.5679e-06	-6.6484e-06
0.25317		-2.1638e-03	-2.6720e-03	+2.9535e-04	+1.2402e-05	+2.0899e-04	+5.7045e-05	+6.0682e-05	+8.7657e-06	+7.0544e-06	-6.9752e-06
0.25318		-2.1914e-03	-2.6868e-03	+2.8657e-04	+7.1011e-06	+2.0572e-04	+5.5004e-05	+5.9399e-05	+7.9556e-06	+6.5409e-06	-7.3019e-06
0.25319		-2.2190e-03	-2.7016e-03	+2.7779e-04	+1.7998e-06	+2.0244e-04	+5.2962e-05	+5.8116e-05	+7.1455e-06	+6.0274e-06	-7.6286e-06
0.25320		-2.2466e-03	-2.7164e-03	+2.6902e-04	-3.5014e-06	+1.9916e-04	+5.0921e-05	+5.6833e-05	+6.3355e-06	+5.5140e-06	-7.9553e-06
0.25321		-2.2742e-03	-2.7311e-03	+2.6024e-04	-8.8024e-06	+1.9588e-04	+4.8880e-05	+5.5551e-05	+5.5255e-06	+5.0006e-06	-8.2820e-06
0.25322		-2.3018e-03	-2.7459e-03	+2.5146e-04	-1.4103e-05	+1.9261e-04	+4.6839e-05	+5.4268e-05	+4.7155e-06	+4.4872e-06	-8.6086e-06
0.25323		-2.3293e-03	-2.7607e-03	+2.4268e-04	-1.9404e-05	+1.8933e-04	+4.4798e-05	+5.2985e-05	+3.9056e-06	+3.9738e-06	-8.9353e-06
0.25324		-2.3569e-03	-2.7754e-03	+2.3391e-04	-2.4705e-05	+1.8605e-04	+4.2757e-05	+5.1703e-05	+3.0957e-06	+3.4605e-06	-9.2619e-06
0.25325		-2.3845e-03	-2.7902e-03	+2.2513e-04	-3.0005e-05	+1.8278e-04	+4.0716e-05	+5.0420e-05	+2.2858e-06	+2.9471e-06	-9.5885e-06
0.25326		-2.4121e-03	-2.8050e-03	+2.1635e-04	-3.5306e-05	+1.7950e-04	+3.8675e-05	+4.9137e-05	+1.4759e-06	+2.4338e-06	-9.9152e-06
0.25327		-2.4397e-03	-2.8198e-03	+2.0758e-04	-4.0606e-05	+1.7622e-04	+3.6635e-05	+4.7855e-05	+6.6611e-07	+1.9205e-06	-1.0242e-05
0.25328		-2.4673e-03	-2.8345e-03	+1.9880e-04	-4.5906e-05	+1.7294e-04	+3.4594e-05	+4.6573e-05	-1.4370e-07	+1.4072e-06	-1.0568e-05
0.25329		-2.4948e-03	-2.8493e-03	+1.9003e-04	-5.1206e-05	+1.6967e-04	+3.2553e-05	+4.5290e-05	-9.5348e-07	+8.9393e-07	-1.0895e-05
0.25330		-2.5224e-03	-2.8641e-03	+1.8125e-04	-5.6506e-05	+1.6639e-04	+3.0513e-05	+4.4008e-05	-1.7632e-06	+3.8068e-07	-1.1222e-05
0.25331		-2.5500e-03	-2.8788e-03	+1.7247e-04	-6.1806e-05	+1.6311e-04	+2.8472e-05	+4.2725e-05	-2.5730e-06	-1.3255e-07	-1.1548e-05
0.25332		-2.5776e-03	-2.8936e-03	+1.6370e-04	-6.7106e-05	+1.5984e-04	+2.6432e-05	+4.1443e-05	-3.3827e-06	-6.4577e-07	-1.1875e-05
0.25333		-2.6051e-03	-2.9084e-03	+1.5492e-04	-7.2406e-05	+1.5656e-04	+2.4391e-05	+4.0161e-05	-4.1923e-06	-1.1590e-06	-1.2201e-05
0.25334		-2.6327e-03	-2.9231e-03	+1.4615e-04	-7.7705e-05	+1.5328e-04	+2.2351e-05	+3.8878e-05	-5.0020e-06	-1.6721e-06	-1.2528e-05
0.25335		-2.6603e-03	-2.9379e-03	+1.3737e-04	-8.3005e-05	+1.5001e-04	+2.0310e-05	+3.7596e-05	-5.8116e-06	-2.1853e-06	-1.2854e-05
0.25336		-2.6879e-03	-2.9527e-03	+1.2860e-04	-8.8304e-05	+1.4673e-04	+1.8270e-05	+3.6314e-05	-6.6212e-06	-2.6984e-06	-1.3181e-05
0.25337		-2.7154e-03	-2.9675e-03	+1.1982e-04	-9.3603e-05	+1.4346e-04	+1.6230e-05	+3.5032e-05	-7.4308e-06	-3.2116e-06	-1.3507e-05
0.25338		-2.7430e-03	-2.9822e-03	+1.1105e-04	-9.8902e-05	+1.4018e-04	+1.4190e-05	+3.3750e-05	-8.2403e-06	-3.7247e-06	-1.3834e-05
0.25339		-2.7706e-03	-2.9970e-03	+1.0227e-04	-1.0420e-04	+1.3690e-04	+1.2150e-05	+3.2468e-05	-9.0498e-06	-4.2378e-06	-1.4160e-05
0.25340		-2.7982e-03	-3.0118e-03	+9.3498e-05	-1.0950e-04	+1.3363e-04	+1.0110e-05	+3.1186e-05	-9.8593e-06	-4.7508e-06	-1.4486e-05
0.25341		-2.8257e-03	-3.0265e-03	+8.4724e-05	-1.1480e-04	+1.3035e-04	+8.0695e-06	+2.9904e-05	-1.0669e-05	-5.2639e-06	-1.4813e-05
0.25342		-2.8533e-03	-3.0413e-03	+7.5950e-05	-1.2010e-04	+1.2708e-04	+6.0296e-06	+2.8622e-05	-1.1478e-05	-5.7769e-06	-1.5139e-05
0.25343		-2.8809e-03	-3.0561e-03	+6.7176e-05	-1.2540e-04	+1.2380e-04	+3.9897e-06	+2.7340e-05	-1.2288e-05	-6.2899e-06	-1.5466e-05
0.25344		-2.9085e-03	-3.0708e-03	+5.8403e-05	-1.3069e-04	+1.2053e-04	+1.9499e-06	+2.6058e-05	-1.3097e-05	-6.8029e-06	-1.5792e-05
0.25345		-2.9360e-03	-3.0856e-03	+4.9629e-05	-1.3599e-04	+1.1725e-04	-8.9914e-08	+2.4776e-05	-1.3906e-05	-7.3159e-06	-1.6118e-05
0.25346		-2.9636e-03	-3.1004e-03	+4.0856e-05	-1.4129e-04	+1.1397e-04	-2.1296e-06	+2.3495e-05	-1.4716e-05	-7.8289e-06	-1.6445e-05
0.25347		-2.9912e-03	-3.1151e-03	+3.2083e-05	-1.4659e-04	+1.1070e-04	-4.1693e-06	+2.2213e-05	-1.5525e-05	-8.3418e-06	-1.6771e-05
0.25348		-3.0187e-03	-3.1299e-03	+2.3310e-05	-1.5189e-04	+1.0742e-04	-6.2089e-06	+2.0931e-05	-1.6334e-05	-8.8547e-06	-1.7098e-05
0.25349		-3.0463e-03	-3.1446e-03	+1.4538e-05	-1.5718e-04	+1.0415e-04	-8.2485e-06	+1.9649e-05	-1.7144e-05	-9.3676e-06	-1.7424e-05
0.25350		-3.0739e-03	-3.1594e-03	+5.7651e-06	-1.6248e-04	+1.0087e-04	-1.0288e-05	+1.8368e-05	-1.7953e-05	-9.8805e-06	-1.7750e-05
0.25351		-3.1014e-03	-3.1742e-03	-3.0073e-06	-1.6778e-04	+9.7598e-05	-1.2327e-05	+1.7086e-05	-1.8762e-05	-1.0393e-05	-1.8077e-05
0.25352		-3.1290e-03	-3.1889e-03	-1.1779e-05	-1.7308e-04	+9.4323e-05	-1.4367e-05	+1.5805e-05	-1.9571e-05	-1.0906e-05	-1.8403e-05
0.25353		-3.1566e-03	-3.2037e-03	-2.0551e-05	-1.7837e-04	+9.1048e-05	-1.6406e-05	+1.4523e-05	-2.0380e-05	-1.1419e-05	-1.8729e-05
0.25354		-3.1841e-03	-3.2185e-03	-2.9323e-05	-1.8367e-04	+8.7774e-05	-1.8445e-05	+1.3242e-05	-2.1189e-05	-1.1932e-05	-1.9055e-05
0.25355		-3.2117e-03	-3.2332e-03	-3.8095e-05	-1.8897e-04	+8.4499e-05	-2.0485e-05	+1.1960e-05	-2.1998e-05	-1.2445e-05	-1.9382e-05
0.25356		-3.2393e-03	-3.2480e-03	-4.6866e-05	-1.9426e-04	+8.1224e-05	-2.2524e-05	+1.0679e-05	-2.2808e-05	-1.2957e-05	-1.9708e-05
0.25357		-3.2668e-03	-3.2628e-03	-5.5638e-05	-1.9956e-04	+7.7950e-05	-2.4563e-05	+9.3975e-06	-2.3617e-05	-1.3470e-05	-2.0034e-05
0.25358		-3.2944e-03	-3.2775e-03	-6.4409e-05	-2.0486e-04	+7.4675e-05	-2.6602e-05	+8.1162e-06	-2.4426e-05	-1.3983e-05	-2.0360e-05
0.25359		-3.3220e-03	-3.2923e-03	-7.3180e-05	-2.1016e-04	+7.1401e-05	-2.8641e-05	+6.8349e-06	-2.5235e-05	-1.4496e-05	-2.0687e-05
0.25360		-3.3495e-03	-3.3070e-03	-8.1951e-05	-2.1545e-04	+6.8126e-05	-3.0680e-05	+5.5537e-06	-2.6044e-05	-1.5008e-05	-2.1013e-05
0.25361		-3.3771e-03	-3.3218e-03	-9.0721e-05	-2.2075e-04	+6.4852e-05	-3.2719e-05	+4.2725e-06	-2.6852e-05	-1.5521e-05	-2.1339e-05
0.25362		-3.4046e-03	-3.3366e-03	-9.9492e-05	-2.2604e-04	+6.1578e-05	-3.4758e-05	+2.9913e-06	-2.7661e-05	-1.6034e-05	-2.1665e-05
0.25363		-3.4322e-03	-3.3513e-03	-1.0826e-04	-2.3134e-04	+5.8304e-05	-3.6796e-05	+1.7101e-06	-2.8470e-05	-1.6546e-05	-2.1991e-05
0.25364		-3.4598e-03	-3.3661e-03	-1.1703e-04	-2.3664e-04	+5.5030e-05	-3.8835e-05	+4.2905e-07	-2.9279e-05	-1.7059e-05	-2.2317e-05
0.25365		-3.4873e-03	-3.3808e-03	-1.2580e-04	-2.4193e-04	+5.1756e-05	-4.0874e-05	-8.5201e-07	-3.0088e-05	-1.7572e-05	-2.2643e-05
0.25366		-3.5149e-03	-3.3956e-03	-1.3457e-04	-2.4723e-04	+4.8482e-05	-4.2913e-05	-2.1330e-06	-3.0897e-05	-1.8084e-05	-2.2970e-05
0.25367		-3.5424e-03	-3.4104e-03	-1.4334e-04	-2.5252e-04	+4.5208e-05	-4.4951e-05	-3.4140e-06	-3.1706e-05	-1.8597e-05	-2.3296e-05
0.25368		-3.5700e-03	-3.4251e-03	-1.5211e-04	-2.5782e-04	+4.1935e-05	-4.6990e-05	-4.6950e-06	-3.2514e-05	-1.9109e-05	-2.3622e-05
0.25369		-3.5976e-03	-3.4399e-03	-1.6088e-04	-2.6311e-04	+3.8661e-05	-4.9028e-05	-5.9759e-06	-3.3323e-05	-1.9622e-05	-2.3948e-05
0.25370		-3.6251e-03	-3.4546e-03	-1.6965e-04	-2.6841e-04	+3.5388e-05	-5.1066e-05	-7.2567e-06	-3.4132e-05	-2.0135e-05	-2.4274e-05
0.25371		-3.6527e-03	-3.4694e-03	-1.7842e-04	-2.7371e-04	+3.2114e-05	-5.3105e-05	-8.5376e-06	-3.4940e-05	-2.0647e-05	-2.4600e-05
0.25372		-3.6802e-03	-3.4842e-03	-1.8719e-04	-2.7900e-04	+2.8841e-05	-5.5143e-05	-9.8184e-06	-3.5749e-05	-2.1160e-05	-2.4926e-05
0.25373		-3.7078e-03	-3.4989e-03	-1.9595e-04	-2.8430e-04	+2.5567e-05	-5.7181e-05	-1.1099e-05	-3.6558e-05	-2.1672e-05	-2.5252e-05
0.25374		-3.7353e-03	-3.5137e-03	-2.0472e-04	-2.8959e-04	+2.2294e-05	-5.9219e-05	-1.2380e-05	-3.7366e-05	-2.2184e-05	-2.5578e-05
0.25375		-3.7629e-03	-3.5284e-03	-2.1349e-04	-2.9488e-04	+1.9021e-05	-6.1258e-05	-1.3661e-05	-3.8175e-05	-2.2697e-05	-2.5904e-05
0.25376		-3.7905e-03	-3.5432e-03	-2.2226e-04	-3.0018e-04	+1.5748e-05	-6.3296e-05	-1.4941e-05	-3.8983e-05	-2.3209e-05	-2.6230e-05
0.25377		-3.8180e-03	-3.5580e-03	-2.3103e-04	-3.0547e-04	+1.2475e-05	-6.5334e-05	-1.6222e-05	-3.9792e-05	-2.3722e-05	-2.6556e-05
0.25378		-3.8456e-03	-3.5727e-03	-2.3979e-04	-3.1077e-04	+9.2021e-06	-6.7372e-05	-1.7502e-05	-4.0600e-05	-2.4234e-05	-2.6882e-05
0.25379		-3.8731e-03	-3.5875e-03	-2.4856e-04	-3.1606e-04	+5.9293e-06	-6.9410e-05	-1.8783e-05	-4.1409e-05	-2.4746e-05	-2.7208e-05
0.25380		-3.9007e-03	-3.6022e-03	-2.5733e-04	-3.2136e-04	+2.6566e-06	-7.1447e-05	-2.0063e-05	-4.2217e-05	-2.5259e-05	-2.7534e-05
0.25381		-3.9282e-03	-3.6170e-03	-2.6610e-04	-3.2665e-04	-6.1611e-07	-7.3485e-05	-2.1344e-05	-4.3026e-05	-2.5771e-05	-2.7860e-05
0.25382		-3.9558e-03	-3.6317e-03	-2.7486e-04	-3.3194e-04	-3.8887e-06	-7.5523e-05	-2.2624e-05	-4.3834e-05	-2.6283e-05	-2.8186e-05
0.25383		-3.9833e-03	-3.6465e-03	-2.8363e-04	-3.3724e-04	-7.1612e-06	-7.7561e-05	-2.3905e-05	-4.4642e-05	-2.6796e-05	-2.8512e-05
0.25384		-4.0109e-03	-3.6612e-03	-2.9240e-04	-3.4253e-04	-1.0434e-05	-7.9598e-05	-2.5185e-05	-4.5451e-05	-2.7308e-05	-2.8838e-05
0.25385		-4.0384e-03	-3.6760e-03	-3.0116e-04	-3.4783e-04	-1.3706e-05	-8.1636e-05	-2.6465e-05	-4.6259e-05	-2.7820e-05	-2.9164e-05
0.25386		-4.0660e-03	-3.6908e-03	-3.0993e-04	-3.5312e-04	-1.6978e-05	-8.3673e-05	-2.7746e-05	-4.7067e-05	-2.8333e-05	-2.9489e-05
0.25387		-4.0935e-03	-3.7055e-03	-3.1870e-04	-3.5841e-04	-2.0250e-05	-8.5711e-05	-2.9026e-05	-4.7876e-05	-2.8845e-05	-2.9815e-05
0.25388		-4.1211e-03	-3.7203e-03	-3.2746e-04	-3.6371e-04	-2.3523e-05	-8.7748e-05	-3.0306e-05	-4.8684e-05	-2.9357e-05	-3.0141e-05
0.25389		-4.1486e-03	-3.7350e-03	-3.3623e-04	-3.6900e-04	-2.6795e-05	-8.9786e-05	-3.1586e-05	-4.9492e-05	-2.9869e-05	-3.0467e-05
0.25390		-4.1762e-03	-3.7498e-03	-3.4499e-04	-3.7429e-04	-3.0066e-05	-9.1823e-05	-3.2866e-05	-5.0300e-05	-3.0381e-05	-3.0793e-05
0.25391		-4.2037e-03	-3.7645e-03	-3.5376e-04	-3.7958e-04	-3.3338e-05	-9.3860e-05	-3.4146e-05	-5.1108e-05	-3.0894e-05	-3.1119e-05
0.25392		-4.2313e-03	-3.7793e-03	-3.6252e-04	-3.8488e-04	-3.6610e-05	-9.5897e-05	-3.5426e-05	-5.1916e-05	-3.1406e-05	-3.1444e-05
0.25393		-4.2588e-03	-3.7940e-03	-3.7129e-04	-3.9017e-04	-3.9882e-05	-9.7934e-05	-3.6706e-05	-5.2725e-05	-3.1918e-05	-3.1770e-05
0.25394		-4.2863e-03	-3.8088e-03	-3.8005e-04	-3.9546e-04	-4.3153e-05	-9.9971e-05	-3.7986e-05	-5.3533e-05	-3.2430e-05	-3.2096e-05
0.25395		-4.3139e-03	-3.8235e-03	-3.8882e-04	-4.0075e-04	-4.6425e-05	-1.0201e-04	-3.9266e-05	-5.4341e-05	-3.2942e-05	-3.2422e-05
0.25396		-4.3414e-03	-3.8383e-03	-3.9758e-04	-4.0605e-04	-4.9696e-05	-1.0405e-04	-4.0546e-05	-5.5149e-05	-3.3454e-05	-3.2748e-05
0.25397		-4.3690e-03	-3.8530e-03	-4.0635e-04	-4.1134e-04	-5.2968e-05	-1.0608e-04	-4.1826e-05	-5.5957e-05	-3.3966e-05	-3.3073e-05
0.25398		-4.3965e-03	-3.8678e-03	-4.1511e-04	-4.1663e-04	-5.6239e-05	-1.0812e-04	-4.3106e-05	-5.6765e-05	-3.4478e-05	-3.3399e-05
0.25399		-4.4241e-03	-3.8825e-03	-4.2387e-04	-4.2192e-04	-5.9510e-05	-1.1016e-04	-4.4386e-05	-5.7573e-05	-3.4990e-05	-3.3725e-05
0.25400		-4.4516e-03	-3.8973e-03	-4.3264e-04	-4.2721e-04	-6.2782e-05	-1.1219e-04	-4.5665e-05	-5.8381e-05	-3.5502e-05	-3.4051e-05
0.25401		-4.4791e-03	-3.9120e-03	-4.4140e-04	-4.3251e-04	-6.6053e-05	-1.1423e-04	-4.6945e-05	-5.9188e-05	-3.6014e-05	-3.4376e-05
0.25402		-4.5067e-03	-3.9268e-03	-4.5017e-04	-4.3780e-04	-6.9324e-05	-1.1627e-04	-4.8225e-05	-5.9996e-05	-3.6526e-05	-3.4702e-05
0.25403		-4.5342e-03	-3.9415e-03	-4.5893e-04	-4.4309e-04	-7.2595e-05	-1.1830e-04	-4.9504e-05	-6.0804e-05	-3.7038e-05	-3.5028e-05
0.25404		-4.5618e-03	-3.9563e-03	-4.6769e-04	-4.4838e-04	-7.5865e-05	-1.2034e-04	-5.0784e-05	-6.1612e-05	-3.7550e-05	-3.5353e-05
0.25405		-4.5893e-03	-3.9710e-03	-4.7645e-04	-4.5367e-04	-7.9136e-05	-1.2238e-04	-5.2063e-05	-6.2420e-05	-3.8062e-05	-3.5679e-05
0.25406		-4.6168e-03	-3.9858e-03	-4.8522e-04	-4.5896e-04	-8.2407e-05	-1.2441e-04	-5.3343e-05	-6.3227e-05	-3.8574e-05	-3.6005e-05
0.25407		-4.6444e-03	-4.0005e-03	-4.9398e-04	-4.6425e-04	-8.5677e-05	-1.2645e-04	-5.4622e-05	-6.4035e-05	-3.9086e-05	-3.6330e-05
0.25408		-4.6719e-03	-4.0153e-03	-5.0274e-04	-4.6955e-04	-8.8948e-05	-1.2848e-04	-5.5902e-05	-6.4843e-05	-3.9597e-05	-3.6656e-05
0.25409		-4.6995e-03	-4.0300e-03	-5.1150e-04	-4.7484e-04	-9.2218e-05	-1.3052e-04	-5.7181e-05	-6.5651e-05	-4.0109e-05	-3.6981e-05
0.25410		-4.7270e-03	-4.0448e-03	-5.2027e-04	-4.8013e-04	-9.5489e-05	-1.3256e-04	-5.8461e-05	-6.6458e-05	-4.0621e-05	-3.7307e-05
0.25411		-4.7545e-03	-4.0595e-03	-5.2903e-04	-4.8542e-04	-9.8759e-05	-1.3459e-04	-5.9740e-05	-6.7266e-05	-4.1133e-05	-3.7633e-05
0.25412		-4.7821e-03	-4.0743e-03	-5.3779e-04	-4.9071e-04	-1.0203e-04	-1.3663e-04	-6.1019e-05	-6.8074e-05	-4.1645e-05	-3.7958e-05
0.25413		-4.8096e-03	-4.0890e-03	-5.4655e-04	-4.9600e-04	-1.0530e-04	-1.3867e-04	-6.2299e-05	-6.8881e-05	-4.2157e-05	-3.8284e-05
0.25414		-4.8371e-03	-4.1038e-03	-5.5531e-04	-5.0129e-04	-1.0857e-04	-1.4070e-04	-6.3578e-05	-6.9689e-05	-4.2668e-05	-3.8609e-05
0.25415		-4.8647e-03	-4.1185e-03	-5.6407e-04	-5.0658e-04	-1.1184e-04	-1.4274e-04	-6.4857e-05	-7.0496e-05	-4.3180e-05	-3.8935e-05
0.25416		-4.8922e-03	-4.1333e-03	-5.7284e-04	-5.1187e-04	-1.1511e-04	-1.4477e-04	-6.6136e-05	-7.1304e-05	-4.3692e-05	-3.9260e-05
0.25417		-4.9197e-03	-4.1480e-03	-5.8160e-04	-5.1716e-04	-1.1838e-04	-1.4681e-04	-6.7415e-05	-7.2111e-05	-4.4203e-05	-3.9586e-05
0.25418		-4.9473e-03	-4.1628e-03	-5.9036e-04	-5.2245e-04	-1.2165e-04	-1.4885e-04	-6.8694e-05	-7.2919e-05	-4.4715e-05	-3.9911e-05
0.25419		-4.9748e-03	-4.1775e-03	-5.9912e-04	-5.2774e-04	-1.2492e-04	-1.5088e-04	-6.9973e-05	-7.3726e-05	-4.5227e-05	-4.0237e-05
0.25420		-5.0023e-03	-4.1923e-03	-6.0788e-04	-5.3303e-04	-1.2819e-04	-1.5292e-04	-7.1252e-05	-7.4533e-05	-4.5738e-05	-4.0562e-05
0.25421		-5.0299e-03	-4.2070e-03	-6.1664e-04	-5.3832e-04	-1.3146e-04	-1.5495e-04	-7.2531e-05	-7.5341e-05	-4.6250e-05	-4.0888e-05
0.25422		-5.0574e-03	-4.2217e-03	-6.2540e-04	-5.4361e-04	-1.3473e-04	-1.5699e-04	-7.3810e-05	-7.6148e-05	-4.6762e-05	-4.1213e-05
0.25423		-5.0849e-03	-4.2365e-03	-6.3416e-04	-5.4889e-04	-1.3800e-04	-1.5902e-04	-7.5089e-05	-7.6956e-05	-4.7273e-05	-4.1539e-05
0.25424		-5.1125e-03	-4.2512e-03	-6.4292e-04	-5.5418e-04	-1.4127e-04	-1.6106e-04	-7.6368e-05	-7.7763e-05	-4.7785e-05	-4.1864e-05
0.25425		-5.1400e-03	-4.2660e-03	-6.5168e-04	-5.5947e-04	-1.4453e-04	-1.6309e-04	-7.7647e-05	-7.8570e-05	-4.8296e-05	-4.2189e-05
0.25426		-5.1675e-03	-4.2807e-03	-6.6044e-04	-5.6476e-04	-1.4780e-04	-1.6513e-04	-7.8926e-05	-7.9377e-05	-4.8808e-05	-4.2515e-05
0.25427		-5.1950e-03	-4.2955e-03	-6.6919e-04	-5.7005e-04	-1.5107e-04	-1.6716e-04	-8.0204e-05	-8.0185e-05	-4.9319e-05	-4.2840e-05
0.25428		-5.2226e-03	-4.3102e-03	-6.7795e-04	-5.7534e-04	-1.5434e-04	-1.6920e-04	-8.1483e-05	-8.0992e-05	-4.9831e-05	-4.3166e-05
0.25429		-5.2501e-03	-4.3250e-03	-6.8671e-04	-5.8063e-04	-1.5761e-04	-1.7123e-04	-8.2762e-05	-8.1799e-05	-5.0342e-05	-4.3491e-05
0.25430		-5.2776e-03	-4.3397e-03	-6.9547e-04	-5.8591e-04	-1.6088e-04	-1.7327e-04	-8.4040e-05	-8.2606e-05	-5.0854e-05	-4.3816e-05
0.25431		-5.3051e-03	-4.3544e-03	-7.0423e-04	-5.9120e-04	-1.6415e-04	-1.7531e-04	-8.5319e-05	-8.3413e-05	-5.1365e-05	-4.4142e-05
0.25432		-5.3327e-03	-4.3692e-03	-7.1299e-04	-5.9649e-04	-1.6742e-04	-1.7734e-04	-8.6597e-05	-8.4220e-05	-5.1877e-05	-4.4467e-05
0.25433		-5.3602e-03	-4.3839e-03	-7.2175e-04	-6.0178e-04	-1.7069e-04	-1.7938e-04	-8.7876e-05	-8.5027e-05	-5.2388e-05	-4.4792e-05
0.25434		-5.3877e-03	-4.3987e-03	-7.3050e-04	-6.0707e-04	-1.7395e-04	-1.8141e-04	-8.9154e-05	-8.5834e-05	-5.2900e-05	-4.5118e-05
0.25435		-5.4152e-03	-4.4134e-03	-7.3926e-04	-6.1235e-04	-1.7722e-04	-1.8344e-04	-9.0433e-05	-8.6641e-05	-5.3411e-05	-4.5443e-05
0.25436		-5.4428e-03	-4.4281e-03	-7.4802e-04	-6.1764e-04	-1.8049e-04	-1.8548e-04	-9.1711e-05	-8.7448e-05	-5.3922e-05	-4.5768e-05
0.25437		-5.4703e-03	-4.4429e-03	-7.5678e-04	-6.2293e-04	-1.8376e-04	-1.8751e-04	-9.2990e-05	-8.8255e-05	-5.4434e-05	-4.6093e-05
0.25438		-5.4978e-03	-4.4576e-03	-7.6553e-04	-6.2822e-04	-1.8703e-04	-1.8955e-04	-9.4268e-05	-8.9062e-05	-5.4945e-05	-4.6419e-05
0.25439		-5.5253e-03	-4.4724e-03	-7.7429e-04	-6.3350e-04	-1.9030e-04	-1.9158e-04	-9.5546e-05	-8.9869e-05	-5.5456e-05	-4.6744e-05
0.25440		-5.5528e-03	-4.4871e-03	-7.8305e-04	-6.3879e-04	-1.9356e-04	-1.9362e-04	-9.6824e-05	-9.0676e-05	-5.5968e-05	-4.7069e-05
0.25441		-5.5804e-03	-4.5018e-03	-7.9180e-04	-6.4408e-04	-1.9683e-04	-1.9565e-04	-9.8103e-05	-9.1483e-05	-5.6479e-05	-4.7394e-05
0.25442		-5.6079e-03	-4.5166e-03	-8.0056e-04	-6.4937e-04	-2.0010e-04	-1.9769e-04	-9.9381e-05	-9.2290e-05	-5.6990e-05	-4.7720e-05
0.25443		-5.6354e-03	-4.5313e-03	-8.0932e-04	-6.5465e-04	-2.0337e-04	-1.9972e-04	-1.0066e-04	-9.3097e-05	-5.7502e-05	-4.8045e-05
0.25444		-5.6629e-03	-4.5461e-03	-8.1807e-04	-6.5994e-04	-2.0663e-04	-2.0176e-04	-1.0194e-04	-9.3904e-05	-5.8013e-05	-4.8370e-05
0.25445		-5.6904e-03	-4.5608e-03	-8.2683e-04	-6.6523e-04	-2.0990e-04	-2.0379e-04	-1.0322e-04	-9.4710e-05	-5.8524e-05	-4.8695e-05
0.25446		-5.7180e-03	-4.5755e-03	-8.3558e-04	-6.7051e-04	-2.1317e-04	-2.0582e-04	-1.0449e-04	-9.5517e-05	-5.9035e-05	-4.9020e-05
0.25447		-5.7455e-03	-4.5903e-03	-8.4434e-04	-6.7580e-04	-2.1644e-04	-2.0786e-04	-1.0577e-04	-9.6324e-05	-5.9546e-05	-4.9346e-05
0.25448		-5.7730e-03	-4.6050e-03	-8.5309e-04	-6.8108e-04	-2.1970e-04	-2.0989e-04	-1.0705e-04	-9.7130e-05	-6.0058e-05	-4.9671e-05
0.25449		-5.8005e-03	-4.6198e-03	-8.6185e-04	-6.8637e-04	-2.2297e-04	-2.1193e-04	-1.0833e-04	-9.7937e-05	-6.0569e-05	-4.9996e-05
0.25450		-5.8280e-03	-4.6345e-03	-8.7060e-04	-6.9166e-04	-2.2624e-04	-2.1396e-04	-1.0961e-04	-9.8744e-05	-6.1080e-05	-5.0321e-05
0.25451		-5.8555e-03	-4.6492e-03	-8.7936e-04	-6.9694e-04	-2.2951e-04	-2.1600e-04	-1.1088e-04	-9.9550e-05	-6.1591e-05	-5.0646e-05
0.25452		-5.8831e-03	-4.6640e-03	-8.8811e-04	-7.0223e-04	-2.3277e-04	-2.1803e-04	-1.1216e-04	-1.0036e-04	-6.2102e-05	-5.0971e-05
0.25453		-5.9106e-03	-4.6787e-03	-8.9687e-04	-7.0751e-04	-2.3604e-04	-2.2006e-04	-1.1344e-04	-1.0116e-04	-6.2613e-05	-5.1296e-05
0.25454		-5.9381e-03	-4.6934e-03	-9.0562e-04	-7.1280e-04	-2.3931e-04	-2.2210e-04	-1.1472e-04	-1.0197e-04	-6.3124e-05	-5.1621e-05
0.25455		-5.9656e-03	-4.7082e-03	-9.1438e-04	-7.1809e-04	-2.4257e-04	-2.2413e-04	-1.1599e-04	-1.0278e-04	-6.3635e-05	-5.1946e-05
0.25456		-5.9931e-03	-4.7229e-03	-9.2313e-04	-7.2337e-04	-2.4584e-04	-2.2616e-04	-1.1727e-04	-1.0358e-04	-6.4146e-05	-5.2271e-05
0.25457		-6.0206e-03	-4.7376e-03	-9.3189e-04	-7.2866e-04	-2.4911e-04	-2.2820e-04	-1.1855e-04	-1.0439e-04	-6.4657e-05	-5.2596e-05
0.25458		-6.0481e-03	-4.7524e-03	-9.4064e-04	-7.3394e-04	-2.5237e-04	-2.3023e-04	-1.1983e-04	-1.0520e-04	-6.5168e-05	-5.2922e-05
0.25459		-6.0756e-03	-4.7671e-03	-9.4939e-04	-7.3923e-04	-2.5564e-04	-2.3226e-04	-1.2110e-04	-1.0600e-04	-6.5679e-05	-5.3247e-05
0.25460		-6.1032e-03	-4.7819e-03	-9.5815e-04	-7.4451e-04	-2.5891e-04	-2.3430e-04	-1.2238e-04	-1.0681e-04	-6.6190e-05	-5.3572e-05
0.25461		-6.1307e-03	-4.7966e-03	-9.6690e-04	-7.4980e-04	-2.6217e-04	-2.3633e-04	-1.2366e-04	-1.0762e-04	-6.6701e-05	-5.3897e-05
0.25462		-6.1582e-03	-4.8113e-03	-9.7565e-04	-7.5508e-04	-2.6544e-04	-2.3837e-04	-1.2494e-04	-1.0842e-04	-6.7212e-05	-5.4222e-05
0.25463		-6.1857e-03	-4.8261e-03	-9.8440e-04	-7.6036e-04	-2.6871e-04	-2.4040e-04	-1.2621e-04	-1.0923e-04	-6.7723e-05	-5.4546e-05
0.25464		-6.2132e-03	-4.8408e-03	-9.9316e-04	-7.6565e-04	-2.7197e-04	-2.4243e-04	-1.2749e-04	-1.1003e-04	-6.8234e-05	-5.4871e-05
0.25465		-6.2407e-03	-4.8555e-03	-1.0019e-03	-7.7093e-04	-2.7524e-04	-2.4447e-04	-1.2877e-04	-1.1084e-04	-6.8745e-05	-5.5196e-05
0.25466		-6.2682e-03	-4.8703e-03	-1.0107e-03	-7.7622e-04	-2.7850e-04	-2.4650e-04	-1.3005e-04	-1.1165e-04	-6.9256e-05	-5.5521e-05
0.25467		-6.2957e-03	-4.8850e-03	-1.0194e-03	-7.8150e-04	-2.8177e-04	-2.4853e-04	-1.3132e-04	-1.1245e-04	-6.9767e-05	-5.5846e-05
0.25468		-6.3232e-03	-4.8997e-03	-1.0282e-03	-7.8679e-04	-2.8504e-04	-2.5056e-04	-1.3260e-04	-1.1326e-04	-7.0277e-05	-5.6171e-05
0.25469		-6.3507e-03	-4.9145e-03	-1.0369e-03	-7.9207e-04	-2.8830e-04	-2.5260e-04	-1.3388e-04	-1.1407e-04	-7.0788e-05	-5.6496e-05
0.25470		-6.3782e-03	-4.9292e-03	-1.0457e-03	-7.9735e-04	-2.9157e-04	-2.5463e-04	-1.3516e-04	-1.1487e-04	-7.1299e-05	-5.6821e-05
0.25471		-6.4057e-03	-4.9439e-03	-1.0544e-03	-8.0264e-04	-2.9483e-04	-2.5666e-04	-1.3643e-04	-1.1568e-04	-7.1810e-05	-5.7146e-05
0.25472		-6.4332e-03	-4.9586e-03	-1.0632e-03	-8.0792e-04	-2.9810e-04	-2.5870e-04	-1.3771e-04	-1.1648e-04	-7.2321e-05	-5.7471e-05
0.25473		-6.4607e-03	-4.9734e-03	-1.0719e-03	-8.1320e-04	-3.0136e-04	-2.6073e-04	-1.3899e-04	-1.1729e-04	-7.2831e-05	-5.7796e-05
0.25474		-6.4882e-03	-4.9881e-03	-1.0807e-03	-8.1849e-04	-3.0463e-04	-2.6276e-04	-1.4026e-04	-1.1810e-04	-7.3342e-05	-5.8120e-05
0.25475		-6.5157e-03	-5.0028e-03	-1.0894e-03	-8.2377e-04	-3.0789e-04	-2.6479e-04	-1.4154e-04	-1.1890e-04	-7.3853e-05	-5.8445e-05
0.25476		-6.5432e-03	-5.0176e-03	-1.0982e-03	-8.2905e-04	-3.1116e-04	-2.6683e-04	-1.4282e-04	-1.1971e-04	-7.4363e-05	-5.8770e-05
0.25477		-6.5707e-03	-5.0323e-03	-1.1069e-03	-8.3434e-04	-3.1442e-04	-2.6886e-04	-1.4409e-04	-1.2051e-04	-7.4874e-05	-5.9095e-05
0.25478		-6.5982e-03	-5.0470e-03	-1.1157e-03	-8.3962e-04	-3.1769e-04	-2.7089e-04	-1.4537e-04	-1.2132e-04	-7.5385e-05	-5.9420e-05
0.25479		-6.6257e-03	-5.0618e-03	-1.1244e-03	-8.4490e-04	-3.2095e-04	-2.7292e-04	-1.4665e-04	-1.2213e-04	-7.5895e-05	-5.9745e-05
0.25480		-6.6532e-03	-5.0765e-03	-1.1332e-03	-8.5018e-04	-3.2422e-04	-2.7496e-04	-1.4792e-04	-1.2293e-04	-7.6406e-05	-6.0069e-05
0.25481		-6.6807e-03	-5.0912e-03	-1.1419e-03	-8.5547e-04	-3.2748e-04	-2.7699e-04	-1.4920e-04	-1.2374e-04	-7.6917e-05	-6.0394e-05
0.25482		-6.7082e-03	-5.1059e-03	-1.1507e-03	-8.6075e-04	-3.3075e-04	-2.7902e-04	-1.5048e-04	-1.2454e-04	-7.7427e-05	-6.0719e-05
0.25483		-6.7357e-03	-5.1207e-03	-1.1594e-03	-8.6603e-04	-3.3401e-04	-2.8105e-04	-1.5175e-04	-1.2535e-04	-7.7938e-05	-6.1044e-05
0.25484		-6.7632e-03	-5.1354e-03	-1.1682e-03	-8.7131e-04	-3.3728e-04	-2.8309e-04	-1.5303e-04	-1.2615e-04	-7.8448e-05	-6.1368e-05
0.25485		-6.7907e-03	-5.1501e-03	-1.1769e-03	-8.7659e-04	-3.4054e-04	-2.8512e-04	-1.5431e-04	-1.2696e-04	-7.8959e-05	-6.1693e-05
0.25486		-6.8182e-03	-5.1649e-03	-1.1857e-03	-8.8188e-04	-3.4381e-04	-2.8715e-04	-1.5558e-04	-1.2777e-04	-7.9469e-05	-6.2018e-05
0.25487		-6.8457e-03	-5.1796e-03	-1.1944e-03	-8.8716e-04	-3.4707e-04	-2.8918e-04	-1.5686e-04	-1.2857e-04	-7.9980e-05	-6.2342e-05
0.25488		-6.8732e-03	-5.1943e-03	-1.2032e-03	-8.9244e-04	-3.5034e-04	-2.9121e-04	-1.5814e-04	-1.2938e-04	-8.0490e-05	-6.2667e-05
0.25489		-6.9007e-03	-5.2090e-03	-1.2119e-03	-8.9772e-04	-3.5360e-04	-2.9325e-04	-1.5941e-04	-1.3018e-04	-8.1001e-05	-6.2992e-05
0.25490		-6.9282e-03	-5.2238e-03	-1.2207e-03	-9.0300e-04	-3.5686e-04	-2.9528e-04	-1.6069e-04	-1.3099e-04	-8.1511e-05	-6.3316e-05
0.25491		-6.9557e-03	-5.2385e-03	-1.2294e-03	-9.0828e-04	-3.6013e-04	-2.9731e-04	-1.6197e-04	-1.3179e-04	-8.2022e-05	-6.3641e-05
0.25492		-6.9832e-03	-5.2532e-03	-1.2382e-03	-9.1356e-04	-3.6339e-04	-2.9934e-04	-1.6324e-04	-1.3260e-04	-8.2532e-05	-6.3966e-05
0.25493		-7.0107e-03	-5.2679e-03	-1.2469e-03	-9.1885e-04	-3.6666e-04	-3.0137e-04	-1.6452e-04	-1.3341e-04	-8.3043e-05	-6.4290e-05
0.25494		-7.0382e-03	-5.2827e-03	-1.2557e-03	-9.2413e-04	-3.6992e-04	-3.0341e-04	-1.6580e-04	-1.3421e-04	-8.3553e-05	-6.4615e-05
0.25495		-7.0657e-03	-5.2974e-03	-1.2644e-03	-9.2941e-04	-3.7318e-04	-3.0544e-04	-1.6707e-04	-1.3502e-04	-8.4063e-05	-6.4940e-05
0.25496		-7.0932e-03	-5.3121e-03	-1.2731e-03	-9.3469e-04	-3.7645e-04	-3.0747e-04	-1.6835e-04	-1.3582e-04	-8.4574e-05	-6.5264e-05
0.25497		-7.1207e-03	-5.3268e-03	-1.2819e-03	-9.3997e-04	-3.7971e-04	-3.0950e-04	-1.6962e-04	-1.3663e-04	-8.5084e-05	-6.5589e-05
0.25498		-7.1482e-03	-5.3416e-03	-1.2906e-03	-9.4525e-04	-3.8297e-04	-3.1153e-04	-1.7090e-04	-1.3743e-04	-8.5594e-05	-6.5913e-05
0.25499		-7.1756e-03	-5.3563e-03	-1.2994e-03	-9.5053e-04	-3.8624e-04	-3.1356e-04	-1.7218e-04	-1.3824e-04	-8.6105e-05	-6.6238e-05

